The avalanche delay effect in sine-gated single-photon detector based on InGaAs/InP SPADs

A sine-gated single-photon detector (SPD) intended for use in a quantum key distribution (QKD) system is considered in this paper. An "avalanche delay" effect in the sine-gated SPD is revealed. This effect consists in the appearance of an avalanche triggered at the next gate after the photon arrival gate. It has been determined experimentally that the nature of this effect is not related to the known effects of afterpulsing or charge persistence. This effect negatively affects the overall error rate in the QKD system. The influence of the main detector control parameters, such as temperature, gate amplitude and comparator's threshold voltage, on the avalanche delay effect was experimentally established.

==> Modeling/Readme.txt <==
theor_model13 -- очень долгие вычисления, но модель достаточно полная. Здесь джиттер рассматривается с точки зрения непосредственного интегрирования.



==> wtf-uliana/gate-0/T=-35/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:00:07,0                 
Time,Ampl
-1.1039e-07,0
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,1
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,1
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,2
-1.102e-07,2
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,2
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,1
-1.101e-07,1
-1.1009e-07,1
-1.1008e-07,2
-1.1007e-07,1
-1.1006e-07,1
-1.1005e-07,0
-1.1004e-07,1
-1.1003e-07,2
-1.1002e-07,1
-1.1001e-07,1
-1.1e-07,0
-1.0999e-07,2
-1.0998e-07,1
-1.0997e-07,0
-1.0996e-07,1
-1.0995e-07,2
-1.0994e-07,1
-1.0993e-07,0
-1.0992e-07,2
-1.0991e-07,1
-1.099e-07,0
-1.0989e-07,1
-1.0988e-07,9
-1.0987e-07,2
-1.0986e-07,2
-1.0985e-07,2
-1.0984e-07,2
-1.0983e-07,5
-1.0982e-07,6
-1.0981e-07,3
-1.098e-07,8
-1.0979e-07,7
-1.0978e-07,2
-1.0977e-07,7
-1.0976e-07,6
-1.0975e-07,5
-1.0974e-07,16
-1.0973e-07,11
-1.0972e-07,23
-1.0971e-07,20
-1.097e-07,25
-1.0969e-07,26
-1.0968e-07,29
-1.0967e-07,38
-1.0966e-07,42
-1.0965e-07,46
-1.0964e-07,55
-1.0963e-07,60
-1.0962e-07,64
-1.0961e-07,77
-1.096e-07,81
-1.0959e-07,82
-1.0958e-07,103
-1.0957e-07,93
-1.0956e-07,116
-1.0955e-07,135
-1.0954e-07,138
-1.0953e-07,123
-1.0952e-07,157
-1.0951e-07,151
-1.095e-07,158
-1.0949e-07,163
-1.0948e-07,175
-1.0947e-07,165
-1.0946e-07,148
-1.0945e-07,163
-1.0944e-07,190
-1.0943e-07,159
-1.0942e-07,159
-1.0941e-07,152
-1.094e-07,168
-1.0939e-07,160
-1.0938e-07,121
-1.0937e-07,124
-1.0936e-07,128
-1.0935e-07,98
-1.0934e-07,106
-1.0933e-07,64
-1.0932e-07,83
-1.0931e-07,72
-1.093e-07,57
-1.0929e-07,60
-1.0928e-07,41
-1.0927e-07,36
-1.0926e-07,27
-1.0925e-07,18
-1.0924e-07,22
-1.0923e-07,11
-1.0922e-07,10
-1.0921e-07,5
-1.092e-07,5
-1.0919e-07,5
-1.0918e-07,1
-1.0917e-07,1
-1.0916e-07,1
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,1
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,2
-1.0797e-07,1
-1.0796e-07,0
-1.0795e-07,6
-1.0794e-07,3
-1.0793e-07,3
-1.0792e-07,2
-1.0791e-07,11
-1.079e-07,7
-1.0789e-07,13
-1.0788e-07,14
-1.0787e-07,16
-1.0786e-07,20
-1.0785e-07,21
-1.0784e-07,29
-1.0783e-07,29
-1.0782e-07,53
-1.0781e-07,52
-1.078e-07,46
-1.0779e-07,52
-1.0778e-07,47
-1.0777e-07,49
-1.0776e-07,81
-1.0775e-07,67
-1.0774e-07,89
-1.0773e-07,92
-1.0772e-07,97
-1.0771e-07,131
-1.077e-07,127
-1.0769e-07,133
-1.0768e-07,144
-1.0767e-07,167
-1.0766e-07,165
-1.0765e-07,191
-1.0764e-07,209
-1.0763e-07,215
-1.0762e-07,216
-1.0761e-07,237
-1.076e-07,247
-1.0759e-07,245
-1.0758e-07,262
-1.0757e-07,265
-1.0756e-07,283
-1.0755e-07,276
-1.0754e-07,282
-1.0753e-07,296
-1.0752e-07,303
-1.0751e-07,307
-1.075e-07,313
-1.0749e-07,307
-1.0748e-07,329
-1.0747e-07,327
-1.0746e-07,301
-1.0745e-07,277
-1.0744e-07,312
-1.0743e-07,320
-1.0742e-07,286
-1.0741e-07,305
-1.074e-07,325
-1.0739e-07,297
-1.0738e-07,304
-1.0737e-07,296
-1.0736e-07,267
-1.0735e-07,283
-1.0734e-07,295
-1.0733e-07,254
-1.0732e-07,278
-1.0731e-07,253
-1.073e-07,257
-1.0729e-07,229
-1.0728e-07,244
-1.0727e-07,216
-1.0726e-07,208
-1.0725e-07,205
-1.0724e-07,177
-1.0723e-07,185
-1.0722e-07,147
-1.0721e-07,145
-1.072e-07,133
-1.0719e-07,141
-1.0718e-07,104
-1.0717e-07,112
-1.0716e-07,122
-1.0715e-07,109
-1.0714e-07,85
-1.0713e-07,92
-1.0712e-07,80
-1.0711e-07,78
-1.071e-07,55
-1.0709e-07,51
-1.0708e-07,35
-1.0707e-07,57
-1.0706e-07,39
-1.0705e-07,41
-1.0704e-07,27
-1.0703e-07,37
-1.0702e-07,26
-1.0701e-07,26
-1.07e-07,33
-1.0699e-07,17
-1.0698e-07,16
-1.0697e-07,24
-1.0696e-07,19
-1.0695e-07,10
-1.0694e-07,12
-1.0693e-07,7
-1.0692e-07,9
-1.0691e-07,15
-1.069e-07,9
-1.0689e-07,6
-1.0688e-07,2
-1.0687e-07,7
-1.0686e-07,6
-1.0685e-07,3
-1.0684e-07,4
-1.0683e-07,1
-1.0682e-07,4
-1.0681e-07,0
-1.068e-07,1
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0


==> wtf-uliana/gate-0/T=-35/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:04:45,0                 
Time,Ampl
-1.1039e-07,1
-1.1038e-07,0
-1.1037e-07,1
-1.1036e-07,2
-1.1035e-07,1
-1.1034e-07,2
-1.1033e-07,1
-1.1032e-07,0
-1.1031e-07,2
-1.103e-07,3
-1.1029e-07,2
-1.1028e-07,2
-1.1027e-07,2
-1.1026e-07,4
-1.1025e-07,2
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,1
-1.1021e-07,1
-1.102e-07,0
-1.1019e-07,1
-1.1018e-07,2
-1.1017e-07,4
-1.1016e-07,1
-1.1015e-07,2
-1.1014e-07,0
-1.1013e-07,2
-1.1012e-07,4
-1.1011e-07,2
-1.101e-07,2
-1.1009e-07,1
-1.1008e-07,3
-1.1007e-07,1
-1.1006e-07,1
-1.1005e-07,5
-1.1004e-07,1
-1.1003e-07,1
-1.1002e-07,1
-1.1001e-07,2
-1.1e-07,3
-1.0999e-07,2
-1.0998e-07,3
-1.0997e-07,8
-1.0996e-07,1
-1.0995e-07,0
-1.0994e-07,2
-1.0993e-07,3
-1.0992e-07,0
-1.0991e-07,1
-1.099e-07,2
-1.0989e-07,4
-1.0988e-07,1
-1.0987e-07,4
-1.0986e-07,0
-1.0985e-07,3
-1.0984e-07,3
-1.0983e-07,2
-1.0982e-07,5
-1.0981e-07,9
-1.098e-07,2
-1.0979e-07,2
-1.0978e-07,3
-1.0977e-07,2
-1.0976e-07,3
-1.0975e-07,7
-1.0974e-07,2
-1.0973e-07,4
-1.0972e-07,5
-1.0971e-07,4
-1.097e-07,6
-1.0969e-07,7
-1.0968e-07,9
-1.0967e-07,7
-1.0966e-07,6
-1.0965e-07,9
-1.0964e-07,14
-1.0963e-07,16
-1.0962e-07,15
-1.0961e-07,13
-1.096e-07,19
-1.0959e-07,16
-1.0958e-07,20
-1.0957e-07,28
-1.0956e-07,35
-1.0955e-07,36
-1.0954e-07,42
-1.0953e-07,49
-1.0952e-07,72
-1.0951e-07,76
-1.095e-07,89
-1.0949e-07,99
-1.0948e-07,113
-1.0947e-07,124
-1.0946e-07,148
-1.0945e-07,206
-1.0944e-07,203
-1.0943e-07,239
-1.0942e-07,283
-1.0941e-07,280
-1.094e-07,362
-1.0939e-07,356
-1.0938e-07,423
-1.0937e-07,424
-1.0936e-07,471
-1.0935e-07,502
-1.0934e-07,483
-1.0933e-07,498
-1.0932e-07,567
-1.0931e-07,586
-1.093e-07,584
-1.0929e-07,588
-1.0928e-07,585
-1.0927e-07,580
-1.0926e-07,533
-1.0925e-07,556
-1.0924e-07,525
-1.0923e-07,516
-1.0922e-07,518
-1.0921e-07,436
-1.092e-07,428
-1.0919e-07,459
-1.0918e-07,373
-1.0917e-07,359
-1.0916e-07,347
-1.0915e-07,305
-1.0914e-07,253
-1.0913e-07,238
-1.0912e-07,207
-1.0911e-07,205
-1.091e-07,168
-1.0909e-07,119
-1.0908e-07,118
-1.0907e-07,100
-1.0906e-07,98
-1.0905e-07,79
-1.0904e-07,69
-1.0903e-07,61
-1.0902e-07,39
-1.0901e-07,41
-1.09e-07,22
-1.0899e-07,24
-1.0898e-07,20
-1.0897e-07,12
-1.0896e-07,5
-1.0895e-07,2
-1.0894e-07,3
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,2
-1.0776e-07,0
-1.0775e-07,4
-1.0774e-07,2
-1.0773e-07,6
-1.0772e-07,9
-1.0771e-07,11
-1.077e-07,19
-1.0769e-07,18
-1.0768e-07,26
-1.0767e-07,41
-1.0766e-07,38
-1.0765e-07,48
-1.0764e-07,41
-1.0763e-07,51
-1.0762e-07,61
-1.0761e-07,77
-1.076e-07,62
-1.0759e-07,94
-1.0758e-07,68
-1.0757e-07,100
-1.0756e-07,82
-1.0755e-07,83
-1.0754e-07,78
-1.0753e-07,95
-1.0752e-07,91
-1.0751e-07,96
-1.075e-07,93
-1.0749e-07,77
-1.0748e-07,83
-1.0747e-07,89
-1.0746e-07,91
-1.0745e-07,77
-1.0744e-07,83
-1.0743e-07,113
-1.0742e-07,87
-1.0741e-07,86
-1.074e-07,85
-1.0739e-07,82
-1.0738e-07,89
-1.0737e-07,72
-1.0736e-07,81
-1.0735e-07,74
-1.0734e-07,66
-1.0733e-07,66
-1.0732e-07,63
-1.0731e-07,82
-1.073e-07,82
-1.0729e-07,53
-1.0728e-07,55
-1.0727e-07,70
-1.0726e-07,65
-1.0725e-07,62
-1.0724e-07,52
-1.0723e-07,62
-1.0722e-07,51
-1.0721e-07,45
-1.072e-07,41
-1.0719e-07,54
-1.0718e-07,54
-1.0717e-07,51
-1.0716e-07,44
-1.0715e-07,51
-1.0714e-07,32
-1.0713e-07,28
-1.0712e-07,31
-1.0711e-07,49
-1.071e-07,31
-1.0709e-07,39
-1.0708e-07,29
-1.0707e-07,30
-1.0706e-07,21
-1.0705e-07,28
-1.0704e-07,30
-1.0703e-07,27
-1.0702e-07,19
-1.0701e-07,25
-1.07e-07,18
-1.0699e-07,16
-1.0698e-07,19
-1.0697e-07,21
-1.0696e-07,20
-1.0695e-07,15
-1.0694e-07,7
-1.0693e-07,10
-1.0692e-07,11
-1.0691e-07,11
-1.069e-07,15
-1.0689e-07,7
-1.0688e-07,3
-1.0687e-07,7
-1.0686e-07,11
-1.0685e-07,4
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,1
-1.0681e-07,1
-1.068e-07,2
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0


==> wtf-uliana/gate-0/T=-35/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:08:17,0                 
Time,Ampl
-1.1039e-07,0
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,3
-1.1032e-07,1
-1.1031e-07,2
-1.103e-07,0
-1.1029e-07,1
-1.1028e-07,3
-1.1027e-07,3
-1.1026e-07,1
-1.1025e-07,3
-1.1024e-07,2
-1.1023e-07,1
-1.1022e-07,2
-1.1021e-07,2
-1.102e-07,0
-1.1019e-07,3
-1.1018e-07,1
-1.1017e-07,3
-1.1016e-07,2
-1.1015e-07,0
-1.1014e-07,1
-1.1013e-07,1
-1.1012e-07,1
-1.1011e-07,0
-1.101e-07,2
-1.1009e-07,1
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,1
-1.1005e-07,2
-1.1004e-07,3
-1.1003e-07,3
-1.1002e-07,2
-1.1001e-07,2
-1.1e-07,4
-1.0999e-07,4
-1.0998e-07,2
-1.0997e-07,3
-1.0996e-07,1
-1.0995e-07,1
-1.0994e-07,3
-1.0993e-07,1
-1.0992e-07,3
-1.0991e-07,4
-1.099e-07,0
-1.0989e-07,3
-1.0988e-07,2
-1.0987e-07,4
-1.0986e-07,3
-1.0985e-07,4
-1.0984e-07,4
-1.0983e-07,1
-1.0982e-07,2
-1.0981e-07,3
-1.098e-07,6
-1.0979e-07,4
-1.0978e-07,3
-1.0977e-07,4
-1.0976e-07,0
-1.0975e-07,6
-1.0974e-07,3
-1.0973e-07,1
-1.0972e-07,6
-1.0971e-07,2
-1.097e-07,4
-1.0969e-07,3
-1.0968e-07,4
-1.0967e-07,5
-1.0966e-07,7
-1.0965e-07,4
-1.0964e-07,8
-1.0963e-07,3
-1.0962e-07,5
-1.0961e-07,4
-1.096e-07,8
-1.0959e-07,2
-1.0958e-07,11
-1.0957e-07,5
-1.0956e-07,7
-1.0955e-07,11
-1.0954e-07,4
-1.0953e-07,7
-1.0952e-07,13
-1.0951e-07,12
-1.095e-07,12
-1.0949e-07,16
-1.0948e-07,17
-1.0947e-07,16
-1.0946e-07,16
-1.0945e-07,32
-1.0944e-07,31
-1.0943e-07,33
-1.0942e-07,37
-1.0941e-07,46
-1.094e-07,60
-1.0939e-07,57
-1.0938e-07,68
-1.0937e-07,86
-1.0936e-07,106
-1.0935e-07,142
-1.0934e-07,132
-1.0933e-07,156
-1.0932e-07,232
-1.0931e-07,217
-1.093e-07,243
-1.0929e-07,285
-1.0928e-07,344
-1.0927e-07,358
-1.0926e-07,417
-1.0925e-07,444
-1.0924e-07,474
-1.0923e-07,515
-1.0922e-07,536
-1.0921e-07,534
-1.092e-07,532
-1.0919e-07,555
-1.0918e-07,497
-1.0917e-07,505
-1.0916e-07,515
-1.0915e-07,481
-1.0914e-07,467
-1.0913e-07,466
-1.0912e-07,434
-1.0911e-07,412
-1.091e-07,373
-1.0909e-07,306
-1.0908e-07,313
-1.0907e-07,304
-1.0906e-07,251
-1.0905e-07,243
-1.0904e-07,230
-1.0903e-07,204
-1.0902e-07,180
-1.0901e-07,169
-1.09e-07,141
-1.0899e-07,129
-1.0898e-07,111
-1.0897e-07,93
-1.0896e-07,83
-1.0895e-07,70
-1.0894e-07,46
-1.0893e-07,44
-1.0892e-07,33
-1.0891e-07,43
-1.089e-07,24
-1.0889e-07,21
-1.0888e-07,15
-1.0887e-07,13
-1.0886e-07,12
-1.0885e-07,12
-1.0884e-07,10
-1.0883e-07,6
-1.0882e-07,10
-1.0881e-07,5
-1.088e-07,2
-1.0879e-07,5
-1.0878e-07,3
-1.0877e-07,1
-1.0876e-07,1
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,0
-1.0763e-07,0
-1.0762e-07,0
-1.0761e-07,0
-1.076e-07,0
-1.0759e-07,0
-1.0758e-07,0
-1.0757e-07,4
-1.0756e-07,1
-1.0755e-07,1
-1.0754e-07,1
-1.0753e-07,3
-1.0752e-07,4
-1.0751e-07,5
-1.075e-07,6
-1.0749e-07,4
-1.0748e-07,10
-1.0747e-07,10
-1.0746e-07,15
-1.0745e-07,16
-1.0744e-07,18
-1.0743e-07,17
-1.0742e-07,22
-1.0741e-07,20
-1.074e-07,24
-1.0739e-07,19
-1.0738e-07,24
-1.0737e-07,19
-1.0736e-07,24
-1.0735e-07,26
-1.0734e-07,29
-1.0733e-07,27
-1.0732e-07,23
-1.0731e-07,24
-1.073e-07,25
-1.0729e-07,15
-1.0728e-07,16
-1.0727e-07,21
-1.0726e-07,14
-1.0725e-07,17
-1.0724e-07,18
-1.0723e-07,12
-1.0722e-07,23
-1.0721e-07,15
-1.072e-07,20
-1.0719e-07,17
-1.0718e-07,11
-1.0717e-07,14
-1.0716e-07,19
-1.0715e-07,15
-1.0714e-07,14
-1.0713e-07,12
-1.0712e-07,9
-1.0711e-07,9
-1.071e-07,14
-1.0709e-07,8
-1.0708e-07,6
-1.0707e-07,5
-1.0706e-07,10
-1.0705e-07,2
-1.0704e-07,6
-1.0703e-07,6
-1.0702e-07,1
-1.0701e-07,5
-1.07e-07,3
-1.0699e-07,6
-1.0698e-07,3
-1.0697e-07,3
-1.0696e-07,1
-1.0695e-07,0
-1.0694e-07,2
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,4
-1.0689e-07,0
-1.0688e-07,4
-1.0687e-07,1
-1.0686e-07,1
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,1
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0


==> wtf-uliana/gate-0/T=-35/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:13:56,0                 
Time,Ampl
-1.1042e-07,1
-1.1041e-07,0
-1.104e-07,0
-1.1039e-07,0
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,1
-1.1035e-07,0
-1.1034e-07,1
-1.1033e-07,0
-1.1032e-07,1
-1.1031e-07,1
-1.103e-07,0
-1.1029e-07,1
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,1
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,0
-1.1021e-07,1
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,1
-1.1015e-07,3
-1.1014e-07,2
-1.1013e-07,3
-1.1012e-07,0
-1.1011e-07,1
-1.101e-07,2
-1.1009e-07,2
-1.1008e-07,3
-1.1007e-07,0
-1.1006e-07,3
-1.1005e-07,5
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,4
-1.1001e-07,4
-1.1e-07,1
-1.0999e-07,2
-1.0998e-07,2
-1.0997e-07,5
-1.0996e-07,1
-1.0995e-07,3
-1.0994e-07,3
-1.0993e-07,6
-1.0992e-07,5
-1.0991e-07,17
-1.099e-07,14
-1.0989e-07,12
-1.0988e-07,17
-1.0987e-07,10
-1.0986e-07,27
-1.0985e-07,19
-1.0984e-07,26
-1.0983e-07,35
-1.0982e-07,31
-1.0981e-07,43
-1.098e-07,44
-1.0979e-07,45
-1.0978e-07,51
-1.0977e-07,55
-1.0976e-07,61
-1.0975e-07,69
-1.0974e-07,73
-1.0973e-07,70
-1.0972e-07,70
-1.0971e-07,86
-1.097e-07,109
-1.0969e-07,90
-1.0968e-07,122
-1.0967e-07,97
-1.0966e-07,115
-1.0965e-07,96
-1.0964e-07,108
-1.0963e-07,99
-1.0962e-07,104
-1.0961e-07,106
-1.096e-07,100
-1.0959e-07,99
-1.0958e-07,86
-1.0957e-07,93
-1.0956e-07,88
-1.0955e-07,77
-1.0954e-07,69
-1.0953e-07,61
-1.0952e-07,62
-1.0951e-07,51
-1.095e-07,43
-1.0949e-07,45
-1.0948e-07,34
-1.0947e-07,23
-1.0946e-07,34
-1.0945e-07,24
-1.0944e-07,16
-1.0943e-07,18
-1.0942e-07,10
-1.0941e-07,8
-1.094e-07,4
-1.0939e-07,4
-1.0938e-07,2
-1.0937e-07,1
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,1
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,1
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,2
-1.0813e-07,2
-1.0812e-07,2
-1.0811e-07,6
-1.081e-07,0
-1.0809e-07,9
-1.0808e-07,2
-1.0807e-07,10
-1.0806e-07,11
-1.0805e-07,8
-1.0804e-07,13
-1.0803e-07,6
-1.0802e-07,15
-1.0801e-07,36
-1.08e-07,30
-1.0799e-07,28
-1.0798e-07,34
-1.0797e-07,42
-1.0796e-07,37
-1.0795e-07,56
-1.0794e-07,64
-1.0793e-07,73
-1.0792e-07,69
-1.0791e-07,81
-1.079e-07,91
-1.0789e-07,84
-1.0788e-07,120
-1.0787e-07,124
-1.0786e-07,107
-1.0785e-07,140
-1.0784e-07,179
-1.0783e-07,166
-1.0782e-07,190
-1.0781e-07,227
-1.078e-07,187
-1.0779e-07,245
-1.0778e-07,248
-1.0777e-07,311
-1.0776e-07,286
-1.0775e-07,301
-1.0774e-07,336
-1.0773e-07,347
-1.0772e-07,359
-1.0771e-07,428
-1.077e-07,372
-1.0769e-07,400
-1.0768e-07,417
-1.0767e-07,452
-1.0766e-07,430
-1.0765e-07,453
-1.0764e-07,504
-1.0763e-07,482
-1.0762e-07,515
-1.0761e-07,557
-1.076e-07,542
-1.0759e-07,538
-1.0758e-07,562
-1.0757e-07,578
-1.0756e-07,591
-1.0755e-07,631
-1.0754e-07,595
-1.0753e-07,612
-1.0752e-07,674
-1.0751e-07,634
-1.075e-07,631
-1.0749e-07,640
-1.0748e-07,686
-1.0747e-07,674
-1.0746e-07,657
-1.0745e-07,678
-1.0744e-07,695
-1.0743e-07,640
-1.0742e-07,625
-1.0741e-07,623
-1.074e-07,646
-1.0739e-07,623
-1.0738e-07,604
-1.0737e-07,596
-1.0736e-07,605
-1.0735e-07,564
-1.0734e-07,564
-1.0733e-07,525
-1.0732e-07,456
-1.0731e-07,471
-1.073e-07,423
-1.0729e-07,375
-1.0728e-07,363
-1.0727e-07,321
-1.0726e-07,315
-1.0725e-07,284
-1.0724e-07,266
-1.0723e-07,200
-1.0722e-07,224
-1.0721e-07,196
-1.072e-07,179
-1.0719e-07,143
-1.0718e-07,138
-1.0717e-07,139
-1.0716e-07,125
-1.0715e-07,90
-1.0714e-07,89
-1.0713e-07,74
-1.0712e-07,67
-1.0711e-07,55
-1.071e-07,51
-1.0709e-07,47
-1.0708e-07,47
-1.0707e-07,35
-1.0706e-07,33
-1.0705e-07,42
-1.0704e-07,36
-1.0703e-07,19
-1.0702e-07,29
-1.0701e-07,29
-1.07e-07,10
-1.0699e-07,27
-1.0698e-07,21
-1.0697e-07,25
-1.0696e-07,17
-1.0695e-07,15
-1.0694e-07,10
-1.0693e-07,13
-1.0692e-07,9
-1.0691e-07,6
-1.069e-07,8
-1.0689e-07,3
-1.0688e-07,1
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,1
-1.0684e-07,1
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,1
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0


==> wtf-uliana/gate-0/T=-35/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:13:56,0                 
Time,Ampl
-1.1042e-07,0
-1.1041e-07,0
-1.104e-07,0
-1.1039e-07,1
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,1
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,1
-1.1032e-07,0
-1.1031e-07,1
-1.103e-07,0
-1.1029e-07,1
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,1
-1.1021e-07,1
-1.102e-07,1
-1.1019e-07,1
-1.1018e-07,0
-1.1017e-07,2
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,3
-1.1011e-07,1
-1.101e-07,5
-1.1009e-07,2
-1.1008e-07,4
-1.1007e-07,4
-1.1006e-07,1
-1.1005e-07,4
-1.1004e-07,1
-1.1003e-07,3
-1.1002e-07,1
-1.1001e-07,2
-1.1e-07,6
-1.0999e-07,4
-1.0998e-07,1
-1.0997e-07,9
-1.0996e-07,10
-1.0995e-07,4
-1.0994e-07,12
-1.0993e-07,16
-1.0992e-07,16
-1.0991e-07,11
-1.099e-07,23
-1.0989e-07,15
-1.0988e-07,17
-1.0987e-07,28
-1.0986e-07,16
-1.0985e-07,24
-1.0984e-07,30
-1.0983e-07,33
-1.0982e-07,39
-1.0981e-07,31
-1.098e-07,37
-1.0979e-07,37
-1.0978e-07,36
-1.0977e-07,37
-1.0976e-07,39
-1.0975e-07,48
-1.0974e-07,42
-1.0973e-07,46
-1.0972e-07,56
-1.0971e-07,42
-1.097e-07,49
-1.0969e-07,54
-1.0968e-07,40
-1.0967e-07,38
-1.0966e-07,34
-1.0965e-07,31
-1.0964e-07,38
-1.0963e-07,32
-1.0962e-07,34
-1.0961e-07,27
-1.096e-07,23
-1.0959e-07,11
-1.0958e-07,17
-1.0957e-07,14
-1.0956e-07,10
-1.0955e-07,8
-1.0954e-07,5
-1.0953e-07,2
-1.0952e-07,2
-1.0951e-07,4
-1.095e-07,3
-1.0949e-07,1
-1.0948e-07,1
-1.0947e-07,1
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,1
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,1
-1.0824e-07,0
-1.0823e-07,2
-1.0822e-07,1
-1.0821e-07,1
-1.082e-07,0
-1.0819e-07,1
-1.0818e-07,2
-1.0817e-07,2
-1.0816e-07,3
-1.0815e-07,4
-1.0814e-07,3
-1.0813e-07,7
-1.0812e-07,9
-1.0811e-07,7
-1.081e-07,9
-1.0809e-07,7
-1.0808e-07,11
-1.0807e-07,25
-1.0806e-07,20
-1.0805e-07,18
-1.0804e-07,22
-1.0803e-07,25
-1.0802e-07,33
-1.0801e-07,23
-1.08e-07,36
-1.0799e-07,46
-1.0798e-07,55
-1.0797e-07,46
-1.0796e-07,47
-1.0795e-07,59
-1.0794e-07,78
-1.0793e-07,70
-1.0792e-07,92
-1.0791e-07,94
-1.079e-07,96
-1.0789e-07,112
-1.0788e-07,89
-1.0787e-07,119
-1.0786e-07,123
-1.0785e-07,150
-1.0784e-07,145
-1.0783e-07,164
-1.0782e-07,171
-1.0781e-07,146
-1.078e-07,160
-1.0779e-07,173
-1.0778e-07,174
-1.0777e-07,202
-1.0776e-07,209
-1.0775e-07,224
-1.0774e-07,214
-1.0773e-07,227
-1.0772e-07,274
-1.0771e-07,254
-1.077e-07,253
-1.0769e-07,273
-1.0768e-07,268
-1.0767e-07,283
-1.0766e-07,289
-1.0765e-07,310
-1.0764e-07,348
-1.0763e-07,341
-1.0762e-07,347
-1.0761e-07,378
-1.076e-07,366
-1.0759e-07,382
-1.0758e-07,352
-1.0757e-07,388
-1.0756e-07,421
-1.0755e-07,388
-1.0754e-07,388
-1.0753e-07,387
-1.0752e-07,425
-1.0751e-07,415
-1.075e-07,410
-1.0749e-07,419
-1.0748e-07,411
-1.0747e-07,424
-1.0746e-07,383
-1.0745e-07,361
-1.0744e-07,387
-1.0743e-07,348
-1.0742e-07,362
-1.0741e-07,320
-1.074e-07,358
-1.0739e-07,333
-1.0738e-07,310
-1.0737e-07,309
-1.0736e-07,259
-1.0735e-07,247
-1.0734e-07,231
-1.0733e-07,231
-1.0732e-07,176
-1.0731e-07,195
-1.073e-07,181
-1.0729e-07,150
-1.0728e-07,143
-1.0727e-07,121
-1.0726e-07,122
-1.0725e-07,115
-1.0724e-07,80
-1.0723e-07,72
-1.0722e-07,59
-1.0721e-07,57
-1.072e-07,43
-1.0719e-07,52
-1.0718e-07,33
-1.0717e-07,53
-1.0716e-07,52
-1.0715e-07,39
-1.0714e-07,22
-1.0713e-07,23
-1.0712e-07,32
-1.0711e-07,16
-1.071e-07,22
-1.0709e-07,15
-1.0708e-07,20
-1.0707e-07,13
-1.0706e-07,19
-1.0705e-07,15
-1.0704e-07,5
-1.0703e-07,18
-1.0702e-07,10
-1.0701e-07,8
-1.07e-07,10
-1.0699e-07,5
-1.0698e-07,4
-1.0697e-07,5
-1.0696e-07,8
-1.0695e-07,4
-1.0694e-07,4
-1.0693e-07,2
-1.0692e-07,0
-1.0691e-07,1
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,1
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,1
-1.0663e-07,0
-1.0662e-07,0


==> wtf-uliana/gate-0/T=-35/wtf2--00005.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:23:33,0                 
Time,Ampl
-1.1047e-07,0
-1.1046e-07,0
-1.1045e-07,0
-1.1044e-07,0
-1.1043e-07,0
-1.1042e-07,0
-1.1041e-07,0
-1.104e-07,0
-1.1039e-07,0
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,2
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,1
-1.1021e-07,1
-1.102e-07,1
-1.1019e-07,1
-1.1018e-07,2
-1.1017e-07,1
-1.1016e-07,1
-1.1015e-07,1
-1.1014e-07,1
-1.1013e-07,3
-1.1012e-07,3
-1.1011e-07,0
-1.101e-07,5
-1.1009e-07,2
-1.1008e-07,3
-1.1007e-07,4
-1.1006e-07,5
-1.1005e-07,3
-1.1004e-07,5
-1.1003e-07,8
-1.1002e-07,8
-1.1001e-07,8
-1.1e-07,11
-1.0999e-07,9
-1.0998e-07,11
-1.0997e-07,14
-1.0996e-07,12
-1.0995e-07,18
-1.0994e-07,21
-1.0993e-07,28
-1.0992e-07,26
-1.0991e-07,30
-1.099e-07,28
-1.0989e-07,27
-1.0988e-07,32
-1.0987e-07,27
-1.0986e-07,33
-1.0985e-07,33
-1.0984e-07,41
-1.0983e-07,39
-1.0982e-07,46
-1.0981e-07,43
-1.098e-07,43
-1.0979e-07,37
-1.0978e-07,40
-1.0977e-07,37
-1.0976e-07,28
-1.0975e-07,40
-1.0974e-07,32
-1.0973e-07,25
-1.0972e-07,26
-1.0971e-07,32
-1.097e-07,22
-1.0969e-07,27
-1.0968e-07,13
-1.0967e-07,22
-1.0966e-07,18
-1.0965e-07,22
-1.0964e-07,12
-1.0963e-07,10
-1.0962e-07,9
-1.0961e-07,4
-1.096e-07,5
-1.0959e-07,4
-1.0958e-07,3
-1.0957e-07,3
-1.0956e-07,2
-1.0955e-07,4
-1.0954e-07,1
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,1
-1.0832e-07,0
-1.0831e-07,1
-1.083e-07,1
-1.0829e-07,1
-1.0828e-07,6
-1.0827e-07,0
-1.0826e-07,2
-1.0825e-07,6
-1.0824e-07,3
-1.0823e-07,5
-1.0822e-07,4
-1.0821e-07,4
-1.082e-07,9
-1.0819e-07,12
-1.0818e-07,8
-1.0817e-07,11
-1.0816e-07,12
-1.0815e-07,12
-1.0814e-07,10
-1.0813e-07,16
-1.0812e-07,13
-1.0811e-07,17
-1.081e-07,18
-1.0809e-07,28
-1.0808e-07,32
-1.0807e-07,37
-1.0806e-07,35
-1.0805e-07,46
-1.0804e-07,47
-1.0803e-07,48
-1.0802e-07,38
-1.0801e-07,67
-1.08e-07,78
-1.0799e-07,74
-1.0798e-07,93
-1.0797e-07,87
-1.0796e-07,110
-1.0795e-07,107
-1.0794e-07,80
-1.0793e-07,118
-1.0792e-07,128
-1.0791e-07,130
-1.079e-07,132
-1.0789e-07,136
-1.0788e-07,146
-1.0787e-07,150
-1.0786e-07,184
-1.0785e-07,157
-1.0784e-07,204
-1.0783e-07,165
-1.0782e-07,208
-1.0781e-07,215
-1.078e-07,235
-1.0779e-07,248
-1.0778e-07,249
-1.0777e-07,247
-1.0776e-07,258
-1.0775e-07,267
-1.0774e-07,256
-1.0773e-07,259
-1.0772e-07,297
-1.0771e-07,288
-1.077e-07,319
-1.0769e-07,344
-1.0768e-07,320
-1.0767e-07,336
-1.0766e-07,374
-1.0765e-07,368
-1.0764e-07,385
-1.0763e-07,370
-1.0762e-07,404
-1.0761e-07,386
-1.076e-07,375
-1.0759e-07,412
-1.0758e-07,372
-1.0757e-07,432
-1.0756e-07,449
-1.0755e-07,421
-1.0754e-07,407
-1.0753e-07,440
-1.0752e-07,428
-1.0751e-07,411
-1.075e-07,404
-1.0749e-07,383
-1.0748e-07,368
-1.0747e-07,380
-1.0746e-07,374
-1.0745e-07,343
-1.0744e-07,307
-1.0743e-07,323
-1.0742e-07,259
-1.0741e-07,285
-1.074e-07,238
-1.0739e-07,220
-1.0738e-07,195
-1.0737e-07,185
-1.0736e-07,173
-1.0735e-07,152
-1.0734e-07,147
-1.0733e-07,132
-1.0732e-07,132
-1.0731e-07,94
-1.073e-07,93
-1.0729e-07,84
-1.0728e-07,86
-1.0727e-07,70
-1.0726e-07,64
-1.0725e-07,50
-1.0724e-07,41
-1.0723e-07,38
-1.0722e-07,44
-1.0721e-07,39
-1.072e-07,31
-1.0719e-07,30
-1.0718e-07,25
-1.0717e-07,24
-1.0716e-07,16
-1.0715e-07,30
-1.0714e-07,26
-1.0713e-07,15
-1.0712e-07,14
-1.0711e-07,17
-1.071e-07,20
-1.0709e-07,22
-1.0708e-07,18
-1.0707e-07,22
-1.0706e-07,7
-1.0705e-07,14
-1.0704e-07,11
-1.0703e-07,12
-1.0702e-07,6
-1.0701e-07,12
-1.07e-07,6
-1.0699e-07,4
-1.0698e-07,4
-1.0697e-07,2
-1.0696e-07,0
-1.0695e-07,1
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,1
-1.0682e-07,0
-1.0681e-07,1
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,1
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,1
-1.0667e-07,0


==> wtf-uliana/gate-0/T=-45/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,396
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 14:08:23,0                 
Time,Ampl
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,1
-1.103e-07,1
-1.1029e-07,0
-1.1028e-07,1
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,1
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,1
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,1
-1.1011e-07,1
-1.101e-07,3
-1.1009e-07,2
-1.1008e-07,2
-1.1007e-07,0
-1.1006e-07,2
-1.1005e-07,1
-1.1004e-07,0
-1.1003e-07,2
-1.1002e-07,3
-1.1001e-07,0
-1.1e-07,3
-1.0999e-07,3
-1.0998e-07,1
-1.0997e-07,2
-1.0996e-07,2
-1.0995e-07,1
-1.0994e-07,2
-1.0993e-07,1
-1.0992e-07,3
-1.0991e-07,1
-1.099e-07,2
-1.0989e-07,2
-1.0988e-07,3
-1.0987e-07,2
-1.0986e-07,2
-1.0985e-07,1
-1.0984e-07,1
-1.0983e-07,1
-1.0982e-07,3
-1.0981e-07,3
-1.098e-07,3
-1.0979e-07,3
-1.0978e-07,7
-1.0977e-07,3
-1.0976e-07,11
-1.0975e-07,11
-1.0974e-07,12
-1.0973e-07,9
-1.0972e-07,18
-1.0971e-07,9
-1.097e-07,13
-1.0969e-07,18
-1.0968e-07,19
-1.0967e-07,24
-1.0966e-07,23
-1.0965e-07,22
-1.0964e-07,48
-1.0963e-07,53
-1.0962e-07,49
-1.0961e-07,55
-1.096e-07,69
-1.0959e-07,60
-1.0958e-07,86
-1.0957e-07,96
-1.0956e-07,79
-1.0955e-07,92
-1.0954e-07,107
-1.0953e-07,105
-1.0952e-07,107
-1.0951e-07,123
-1.095e-07,132
-1.0949e-07,119
-1.0948e-07,138
-1.0947e-07,116
-1.0946e-07,135
-1.0945e-07,138
-1.0944e-07,119
-1.0943e-07,123
-1.0942e-07,148
-1.0941e-07,94
-1.094e-07,103
-1.0939e-07,105
-1.0938e-07,119
-1.0937e-07,89
-1.0936e-07,111
-1.0935e-07,87
-1.0934e-07,81
-1.0933e-07,56
-1.0932e-07,49
-1.0931e-07,51
-1.093e-07,41
-1.0929e-07,35
-1.0928e-07,19
-1.0927e-07,28
-1.0926e-07,8
-1.0925e-07,19
-1.0924e-07,8
-1.0923e-07,5
-1.0922e-07,4
-1.0921e-07,3
-1.092e-07,2
-1.0919e-07,1
-1.0918e-07,0
-1.0917e-07,1
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,1
-1.0803e-07,1
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,1
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,2
-1.0795e-07,1
-1.0794e-07,2
-1.0793e-07,3
-1.0792e-07,1
-1.0791e-07,3
-1.079e-07,9
-1.0789e-07,12
-1.0788e-07,10
-1.0787e-07,9
-1.0786e-07,13
-1.0785e-07,17
-1.0784e-07,18
-1.0783e-07,24
-1.0782e-07,28
-1.0781e-07,46
-1.078e-07,41
-1.0779e-07,50
-1.0778e-07,38
-1.0777e-07,60
-1.0776e-07,57
-1.0775e-07,56
-1.0774e-07,94
-1.0773e-07,75
-1.0772e-07,86
-1.0771e-07,94
-1.077e-07,118
-1.0769e-07,150
-1.0768e-07,149
-1.0767e-07,135
-1.0766e-07,172
-1.0765e-07,171
-1.0764e-07,208
-1.0763e-07,201
-1.0762e-07,214
-1.0761e-07,212
-1.076e-07,223
-1.0759e-07,252
-1.0758e-07,244
-1.0757e-07,307
-1.0756e-07,247
-1.0755e-07,305
-1.0754e-07,308
-1.0753e-07,317
-1.0752e-07,290
-1.0751e-07,320
-1.075e-07,339
-1.0749e-07,339
-1.0748e-07,361
-1.0747e-07,336
-1.0746e-07,340
-1.0745e-07,328
-1.0744e-07,347
-1.0743e-07,366
-1.0742e-07,353
-1.0741e-07,358
-1.074e-07,347
-1.0739e-07,353
-1.0738e-07,350
-1.0737e-07,300
-1.0736e-07,343
-1.0735e-07,330
-1.0734e-07,359
-1.0733e-07,315
-1.0732e-07,323
-1.0731e-07,316
-1.073e-07,291
-1.0729e-07,283
-1.0728e-07,268
-1.0727e-07,260
-1.0726e-07,238
-1.0725e-07,254
-1.0724e-07,212
-1.0723e-07,221
-1.0722e-07,229
-1.0721e-07,192
-1.072e-07,194
-1.0719e-07,155
-1.0718e-07,167
-1.0717e-07,160
-1.0716e-07,132
-1.0715e-07,132
-1.0714e-07,104
-1.0713e-07,112
-1.0712e-07,99
-1.0711e-07,129
-1.071e-07,94
-1.0709e-07,72
-1.0708e-07,69
-1.0707e-07,75
-1.0706e-07,52
-1.0705e-07,63
-1.0704e-07,34
-1.0703e-07,39
-1.0702e-07,35
-1.0701e-07,24
-1.07e-07,42
-1.0699e-07,25
-1.0698e-07,22
-1.0697e-07,17
-1.0696e-07,15
-1.0695e-07,14
-1.0694e-07,15
-1.0693e-07,11
-1.0692e-07,16
-1.0691e-07,15
-1.069e-07,8
-1.0689e-07,10
-1.0688e-07,5
-1.0687e-07,9
-1.0686e-07,1
-1.0685e-07,4
-1.0684e-07,1
-1.0683e-07,2
-1.0682e-07,3
-1.0681e-07,0
-1.068e-07,1
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,1
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0


==> wtf-uliana/gate-0/T=-45/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 14:08:23,0                 
Time,Ampl
-1.1035e-07,1
-1.1034e-07,2
-1.1033e-07,3
-1.1032e-07,1
-1.1031e-07,4
-1.103e-07,3
-1.1029e-07,1
-1.1028e-07,0
-1.1027e-07,2
-1.1026e-07,2
-1.1025e-07,2
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,3
-1.1021e-07,0
-1.102e-07,1
-1.1019e-07,1
-1.1018e-07,1
-1.1017e-07,3
-1.1016e-07,0
-1.1015e-07,3
-1.1014e-07,4
-1.1013e-07,0
-1.1012e-07,3
-1.1011e-07,0
-1.101e-07,1
-1.1009e-07,3
-1.1008e-07,4
-1.1007e-07,6
-1.1006e-07,4
-1.1005e-07,5
-1.1004e-07,0
-1.1003e-07,2
-1.1002e-07,4
-1.1001e-07,3
-1.1e-07,1
-1.0999e-07,7
-1.0998e-07,4
-1.0997e-07,3
-1.0996e-07,6
-1.0995e-07,1
-1.0994e-07,2
-1.0993e-07,6
-1.0992e-07,5
-1.0991e-07,6
-1.099e-07,6
-1.0989e-07,7
-1.0988e-07,4
-1.0987e-07,10
-1.0986e-07,5
-1.0985e-07,6
-1.0984e-07,9
-1.0983e-07,3
-1.0982e-07,6
-1.0981e-07,8
-1.098e-07,6
-1.0979e-07,7
-1.0978e-07,5
-1.0977e-07,6
-1.0976e-07,10
-1.0975e-07,11
-1.0974e-07,8
-1.0973e-07,9
-1.0972e-07,6
-1.0971e-07,11
-1.097e-07,4
-1.0969e-07,9
-1.0968e-07,7
-1.0967e-07,9
-1.0966e-07,16
-1.0965e-07,8
-1.0964e-07,17
-1.0963e-07,16
-1.0962e-07,20
-1.0961e-07,20
-1.096e-07,23
-1.0959e-07,15
-1.0958e-07,27
-1.0957e-07,28
-1.0956e-07,34
-1.0955e-07,37
-1.0954e-07,45
-1.0953e-07,52
-1.0952e-07,52
-1.0951e-07,49
-1.095e-07,66
-1.0949e-07,84
-1.0948e-07,102
-1.0947e-07,100
-1.0946e-07,144
-1.0945e-07,125
-1.0944e-07,171
-1.0943e-07,208
-1.0942e-07,227
-1.0941e-07,258
-1.094e-07,312
-1.0939e-07,326
-1.0938e-07,411
-1.0937e-07,425
-1.0936e-07,449
-1.0935e-07,470
-1.0934e-07,518
-1.0933e-07,531
-1.0932e-07,555
-1.0931e-07,578
-1.093e-07,569
-1.0929e-07,549
-1.0928e-07,552
-1.0927e-07,576
-1.0926e-07,520
-1.0925e-07,527
-1.0924e-07,504
-1.0923e-07,511
-1.0922e-07,484
-1.0921e-07,454
-1.092e-07,467
-1.0919e-07,406
-1.0918e-07,379
-1.0917e-07,327
-1.0916e-07,322
-1.0915e-07,282
-1.0914e-07,248
-1.0913e-07,239
-1.0912e-07,210
-1.0911e-07,179
-1.091e-07,168
-1.0909e-07,122
-1.0908e-07,114
-1.0907e-07,97
-1.0906e-07,86
-1.0905e-07,64
-1.0904e-07,63
-1.0903e-07,43
-1.0902e-07,35
-1.0901e-07,28
-1.09e-07,15
-1.0899e-07,13
-1.0898e-07,16
-1.0897e-07,8
-1.0896e-07,3
-1.0895e-07,7
-1.0894e-07,5
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,1
-1.0776e-07,0
-1.0775e-07,6
-1.0774e-07,4
-1.0773e-07,5
-1.0772e-07,6
-1.0771e-07,9
-1.077e-07,11
-1.0769e-07,18
-1.0768e-07,23
-1.0767e-07,41
-1.0766e-07,33
-1.0765e-07,44
-1.0764e-07,46
-1.0763e-07,56
-1.0762e-07,87
-1.0761e-07,91
-1.076e-07,88
-1.0759e-07,102
-1.0758e-07,102
-1.0757e-07,129
-1.0756e-07,115
-1.0755e-07,104
-1.0754e-07,104
-1.0753e-07,125
-1.0752e-07,117
-1.0751e-07,117
-1.075e-07,97
-1.0749e-07,125
-1.0748e-07,113
-1.0747e-07,133
-1.0746e-07,130
-1.0745e-07,112
-1.0744e-07,110
-1.0743e-07,140
-1.0742e-07,114
-1.0741e-07,121
-1.074e-07,114
-1.0739e-07,105
-1.0738e-07,90
-1.0737e-07,84
-1.0736e-07,99
-1.0735e-07,102
-1.0734e-07,85
-1.0733e-07,110
-1.0732e-07,104
-1.0731e-07,110
-1.073e-07,104
-1.0729e-07,112
-1.0728e-07,81
-1.0727e-07,89
-1.0726e-07,96
-1.0725e-07,75
-1.0724e-07,83
-1.0723e-07,74
-1.0722e-07,67
-1.0721e-07,88
-1.072e-07,67
-1.0719e-07,65
-1.0718e-07,72
-1.0717e-07,51
-1.0716e-07,60
-1.0715e-07,58
-1.0714e-07,57
-1.0713e-07,48
-1.0712e-07,51
-1.0711e-07,57
-1.071e-07,42
-1.0709e-07,47
-1.0708e-07,38
-1.0707e-07,39
-1.0706e-07,44
-1.0705e-07,38
-1.0704e-07,44
-1.0703e-07,34
-1.0702e-07,21
-1.0701e-07,23
-1.07e-07,20
-1.0699e-07,35
-1.0698e-07,25
-1.0697e-07,25
-1.0696e-07,18
-1.0695e-07,16
-1.0694e-07,19
-1.0693e-07,20
-1.0692e-07,17
-1.0691e-07,13
-1.069e-07,14
-1.0689e-07,11
-1.0688e-07,13
-1.0687e-07,7
-1.0686e-07,4
-1.0685e-07,7
-1.0684e-07,8
-1.0683e-07,6
-1.0682e-07,8
-1.0681e-07,2
-1.068e-07,1
-1.0679e-07,1
-1.0678e-07,1
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,1
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,1
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,1
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0
-1.0637e-07,1
-1.0636e-07,0
-1.0635e-07,0


==> wtf-uliana/gate-0/T=-45/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 14:14:10,0                 
Time,Ampl
-1.1035e-07,5
-1.1034e-07,1
-1.1033e-07,2
-1.1032e-07,1
-1.1031e-07,0
-1.103e-07,1
-1.1029e-07,3
-1.1028e-07,4
-1.1027e-07,2
-1.1026e-07,4
-1.1025e-07,2
-1.1024e-07,1
-1.1023e-07,4
-1.1022e-07,0
-1.1021e-07,3
-1.102e-07,1
-1.1019e-07,3
-1.1018e-07,3
-1.1017e-07,4
-1.1016e-07,2
-1.1015e-07,2
-1.1014e-07,3
-1.1013e-07,6
-1.1012e-07,2
-1.1011e-07,3
-1.101e-07,5
-1.1009e-07,6
-1.1008e-07,3
-1.1007e-07,4
-1.1006e-07,1
-1.1005e-07,3
-1.1004e-07,6
-1.1003e-07,3
-1.1002e-07,4
-1.1001e-07,7
-1.1e-07,4
-1.0999e-07,4
-1.0998e-07,2
-1.0997e-07,8
-1.0996e-07,1
-1.0995e-07,5
-1.0994e-07,4
-1.0993e-07,5
-1.0992e-07,10
-1.0991e-07,7
-1.099e-07,6
-1.0989e-07,6
-1.0988e-07,8
-1.0987e-07,9
-1.0986e-07,7
-1.0985e-07,8
-1.0984e-07,7
-1.0983e-07,4
-1.0982e-07,6
-1.0981e-07,6
-1.098e-07,8
-1.0979e-07,16
-1.0978e-07,8
-1.0977e-07,10
-1.0976e-07,4
-1.0975e-07,9
-1.0974e-07,3
-1.0973e-07,9
-1.0972e-07,11
-1.0971e-07,7
-1.097e-07,8
-1.0969e-07,10
-1.0968e-07,6
-1.0967e-07,8
-1.0966e-07,14
-1.0965e-07,8
-1.0964e-07,15
-1.0963e-07,7
-1.0962e-07,10
-1.0961e-07,17
-1.096e-07,14
-1.0959e-07,10
-1.0958e-07,18
-1.0957e-07,12
-1.0956e-07,9
-1.0955e-07,9
-1.0954e-07,6
-1.0953e-07,13
-1.0952e-07,20
-1.0951e-07,12
-1.095e-07,14
-1.0949e-07,18
-1.0948e-07,18
-1.0947e-07,24
-1.0946e-07,31
-1.0945e-07,29
-1.0944e-07,28
-1.0943e-07,47
-1.0942e-07,42
-1.0941e-07,59
-1.094e-07,60
-1.0939e-07,73
-1.0938e-07,84
-1.0937e-07,88
-1.0936e-07,109
-1.0935e-07,127
-1.0934e-07,144
-1.0933e-07,164
-1.0932e-07,230
-1.0931e-07,234
-1.093e-07,299
-1.0929e-07,344
-1.0928e-07,376
-1.0927e-07,401
-1.0926e-07,463
-1.0925e-07,543
-1.0924e-07,546
-1.0923e-07,660
-1.0922e-07,667
-1.0921e-07,719
-1.092e-07,757
-1.0919e-07,684
-1.0918e-07,700
-1.0917e-07,708
-1.0916e-07,720
-1.0915e-07,629
-1.0914e-07,581
-1.0913e-07,610
-1.0912e-07,569
-1.0911e-07,527
-1.091e-07,514
-1.0909e-07,416
-1.0908e-07,414
-1.0907e-07,389
-1.0906e-07,357
-1.0905e-07,318
-1.0904e-07,276
-1.0903e-07,245
-1.0902e-07,221
-1.0901e-07,184
-1.09e-07,163
-1.0899e-07,147
-1.0898e-07,119
-1.0897e-07,128
-1.0896e-07,76
-1.0895e-07,73
-1.0894e-07,60
-1.0893e-07,45
-1.0892e-07,47
-1.0891e-07,23
-1.089e-07,28
-1.0889e-07,30
-1.0888e-07,22
-1.0887e-07,16
-1.0886e-07,13
-1.0885e-07,8
-1.0884e-07,7
-1.0883e-07,4
-1.0882e-07,5
-1.0881e-07,3
-1.088e-07,3
-1.0879e-07,2
-1.0878e-07,1
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,1
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,0
-1.0763e-07,0
-1.0762e-07,0
-1.0761e-07,1
-1.076e-07,0
-1.0759e-07,0
-1.0758e-07,0
-1.0757e-07,0
-1.0756e-07,2
-1.0755e-07,1
-1.0754e-07,0
-1.0753e-07,7
-1.0752e-07,1
-1.0751e-07,10
-1.075e-07,8
-1.0749e-07,12
-1.0748e-07,20
-1.0747e-07,16
-1.0746e-07,24
-1.0745e-07,24
-1.0744e-07,22
-1.0743e-07,27
-1.0742e-07,25
-1.0741e-07,40
-1.074e-07,37
-1.0739e-07,45
-1.0738e-07,48
-1.0737e-07,35
-1.0736e-07,39
-1.0735e-07,34
-1.0734e-07,36
-1.0733e-07,20
-1.0732e-07,33
-1.0731e-07,42
-1.073e-07,25
-1.0729e-07,31
-1.0728e-07,24
-1.0727e-07,36
-1.0726e-07,32
-1.0725e-07,22
-1.0724e-07,21
-1.0723e-07,29
-1.0722e-07,27
-1.0721e-07,30
-1.072e-07,29
-1.0719e-07,22
-1.0718e-07,28
-1.0717e-07,23
-1.0716e-07,28
-1.0715e-07,20
-1.0714e-07,27
-1.0713e-07,19
-1.0712e-07,16
-1.0711e-07,15
-1.071e-07,12
-1.0709e-07,27
-1.0708e-07,15
-1.0707e-07,13
-1.0706e-07,11
-1.0705e-07,15
-1.0704e-07,15
-1.0703e-07,10
-1.0702e-07,10
-1.0701e-07,11
-1.07e-07,6
-1.0699e-07,10
-1.0698e-07,2
-1.0697e-07,2
-1.0696e-07,4
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,3
-1.0692e-07,2
-1.0691e-07,2
-1.069e-07,5
-1.0689e-07,1
-1.0688e-07,3
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,1
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,1
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,1
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,1
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,1
-1.0647e-07,0
-1.0646e-07,1
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0
-1.0637e-07,0
-1.0636e-07,0
-1.0635e-07,0


==> wtf-uliana/gate-0/T=-45/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 14:14:10,0                 
Time,Ampl
-1.1053e-07,2
-1.1052e-07,0
-1.1051e-07,0
-1.105e-07,0
-1.1049e-07,0
-1.1048e-07,0
-1.1047e-07,0
-1.1046e-07,1
-1.1045e-07,0
-1.1044e-07,0
-1.1043e-07,0
-1.1042e-07,0
-1.1041e-07,0
-1.104e-07,1
-1.1039e-07,0
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,1
-1.1035e-07,1
-1.1034e-07,2
-1.1033e-07,1
-1.1032e-07,0
-1.1031e-07,1
-1.103e-07,1
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,2
-1.1025e-07,1
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,0
-1.1021e-07,1
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,1
-1.1015e-07,1
-1.1014e-07,1
-1.1013e-07,0
-1.1012e-07,2
-1.1011e-07,0
-1.101e-07,1
-1.1009e-07,1
-1.1008e-07,1
-1.1007e-07,1
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,1
-1.1001e-07,0
-1.1e-07,1
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,1
-1.0996e-07,1
-1.0995e-07,2
-1.0994e-07,3
-1.0993e-07,1
-1.0992e-07,2
-1.0991e-07,6
-1.099e-07,8
-1.0989e-07,5
-1.0988e-07,9
-1.0987e-07,5
-1.0986e-07,7
-1.0985e-07,10
-1.0984e-07,6
-1.0983e-07,11
-1.0982e-07,21
-1.0981e-07,11
-1.098e-07,23
-1.0979e-07,20
-1.0978e-07,22
-1.0977e-07,28
-1.0976e-07,22
-1.0975e-07,30
-1.0974e-07,30
-1.0973e-07,38
-1.0972e-07,32
-1.0971e-07,41
-1.097e-07,31
-1.0969e-07,38
-1.0968e-07,47
-1.0967e-07,60
-1.0966e-07,50
-1.0965e-07,34
-1.0964e-07,33
-1.0963e-07,39
-1.0962e-07,50
-1.0961e-07,39
-1.096e-07,34
-1.0959e-07,41
-1.0958e-07,30
-1.0957e-07,35
-1.0956e-07,30
-1.0955e-07,22
-1.0954e-07,43
-1.0953e-07,22
-1.0952e-07,16
-1.0951e-07,18
-1.095e-07,16
-1.0949e-07,14
-1.0948e-07,13
-1.0947e-07,5
-1.0946e-07,11
-1.0945e-07,4
-1.0944e-07,5
-1.0943e-07,7
-1.0942e-07,4
-1.0941e-07,2
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,1
-1.0815e-07,0
-1.0814e-07,1
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,4
-1.081e-07,1
-1.0809e-07,3
-1.0808e-07,2
-1.0807e-07,3
-1.0806e-07,8
-1.0805e-07,9
-1.0804e-07,11
-1.0803e-07,8
-1.0802e-07,9
-1.0801e-07,3
-1.08e-07,12
-1.0799e-07,16
-1.0798e-07,11
-1.0797e-07,11
-1.0796e-07,24
-1.0795e-07,19
-1.0794e-07,23
-1.0793e-07,40
-1.0792e-07,31
-1.0791e-07,28
-1.079e-07,42
-1.0789e-07,46
-1.0788e-07,57
-1.0787e-07,62
-1.0786e-07,60
-1.0785e-07,73
-1.0784e-07,91
-1.0783e-07,73
-1.0782e-07,111
-1.0781e-07,111
-1.078e-07,112
-1.0779e-07,115
-1.0778e-07,128
-1.0777e-07,153
-1.0776e-07,167
-1.0775e-07,162
-1.0774e-07,154
-1.0773e-07,195
-1.0772e-07,192
-1.0771e-07,205
-1.077e-07,180
-1.0769e-07,221
-1.0768e-07,230
-1.0767e-07,261
-1.0766e-07,243
-1.0765e-07,240
-1.0764e-07,262
-1.0763e-07,290
-1.0762e-07,283
-1.0761e-07,321
-1.076e-07,321
-1.0759e-07,300
-1.0758e-07,337
-1.0757e-07,338
-1.0756e-07,354
-1.0755e-07,362
-1.0754e-07,387
-1.0753e-07,365
-1.0752e-07,366
-1.0751e-07,405
-1.075e-07,403
-1.0749e-07,434
-1.0748e-07,419
-1.0747e-07,423
-1.0746e-07,469
-1.0745e-07,384
-1.0744e-07,474
-1.0743e-07,454
-1.0742e-07,410
-1.0741e-07,432
-1.074e-07,464
-1.0739e-07,460
-1.0738e-07,437
-1.0737e-07,452
-1.0736e-07,443
-1.0735e-07,417
-1.0734e-07,381
-1.0733e-07,351
-1.0732e-07,346
-1.0731e-07,346
-1.073e-07,302
-1.0729e-07,342
-1.0728e-07,296
-1.0727e-07,283
-1.0726e-07,261
-1.0725e-07,233
-1.0724e-07,208
-1.0723e-07,185
-1.0722e-07,157
-1.0721e-07,135
-1.072e-07,138
-1.0719e-07,144
-1.0718e-07,110
-1.0717e-07,85
-1.0716e-07,88
-1.0715e-07,88
-1.0714e-07,62
-1.0713e-07,49
-1.0712e-07,36
-1.0711e-07,42
-1.071e-07,39
-1.0709e-07,29
-1.0708e-07,39
-1.0707e-07,26
-1.0706e-07,31
-1.0705e-07,19
-1.0704e-07,21
-1.0703e-07,21
-1.0702e-07,25
-1.0701e-07,16
-1.07e-07,17
-1.0699e-07,16
-1.0698e-07,19
-1.0697e-07,12
-1.0696e-07,7
-1.0695e-07,7
-1.0694e-07,10
-1.0693e-07,2
-1.0692e-07,6
-1.0691e-07,4
-1.069e-07,3
-1.0689e-07,3
-1.0688e-07,1
-1.0687e-07,1
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0


==> wtf-uliana/gate-0/T=-45/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 14:22:52,0                 
Time,Ampl
-1.1066e-07,1
-1.1065e-07,1
-1.1064e-07,0
-1.1063e-07,0
-1.1062e-07,0
-1.1061e-07,0
-1.106e-07,0
-1.1059e-07,0
-1.1058e-07,0
-1.1057e-07,0
-1.1056e-07,0
-1.1055e-07,0
-1.1054e-07,0
-1.1053e-07,0
-1.1052e-07,1
-1.1051e-07,0
-1.105e-07,0
-1.1049e-07,0
-1.1048e-07,0
-1.1047e-07,1
-1.1046e-07,0
-1.1045e-07,0
-1.1044e-07,0
-1.1043e-07,0
-1.1042e-07,0
-1.1041e-07,0
-1.104e-07,0
-1.1039e-07,0
-1.1038e-07,0
-1.1037e-07,1
-1.1036e-07,2
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,1
-1.1031e-07,1
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,1
-1.102e-07,2
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,2
-1.1016e-07,2
-1.1015e-07,0
-1.1014e-07,2
-1.1013e-07,2
-1.1012e-07,1
-1.1011e-07,0
-1.101e-07,1
-1.1009e-07,1
-1.1008e-07,2
-1.1007e-07,0
-1.1006e-07,2
-1.1005e-07,3
-1.1004e-07,0
-1.1003e-07,2
-1.1002e-07,4
-1.1001e-07,2
-1.1e-07,3
-1.0999e-07,5
-1.0998e-07,2
-1.0997e-07,6
-1.0996e-07,7
-1.0995e-07,9
-1.0994e-07,5
-1.0993e-07,7
-1.0992e-07,11
-1.0991e-07,8
-1.099e-07,8
-1.0989e-07,13
-1.0988e-07,17
-1.0987e-07,12
-1.0986e-07,12
-1.0985e-07,17
-1.0984e-07,22
-1.0983e-07,22
-1.0982e-07,29
-1.0981e-07,31
-1.098e-07,38
-1.0979e-07,32
-1.0978e-07,24
-1.0977e-07,36
-1.0976e-07,30
-1.0975e-07,33
-1.0974e-07,34
-1.0973e-07,42
-1.0972e-07,36
-1.0971e-07,32
-1.097e-07,35
-1.0969e-07,36
-1.0968e-07,34
-1.0967e-07,32
-1.0966e-07,31
-1.0965e-07,21
-1.0964e-07,21
-1.0963e-07,20
-1.0962e-07,17
-1.0961e-07,14
-1.096e-07,19
-1.0959e-07,19
-1.0958e-07,14
-1.0957e-07,1
-1.0956e-07,12
-1.0955e-07,2
-1.0954e-07,6
-1.0953e-07,3
-1.0952e-07,6
-1.0951e-07,3
-1.095e-07,0
-1.0949e-07,2
-1.0948e-07,1
-1.0947e-07,1
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,1
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,1
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,2
-1.0818e-07,2
-1.0817e-07,2
-1.0816e-07,3
-1.0815e-07,2
-1.0814e-07,4
-1.0813e-07,3
-1.0812e-07,1
-1.0811e-07,8
-1.081e-07,2
-1.0809e-07,4
-1.0808e-07,4
-1.0807e-07,8
-1.0806e-07,14
-1.0805e-07,12
-1.0804e-07,13
-1.0803e-07,16
-1.0802e-07,18
-1.0801e-07,23
-1.08e-07,31
-1.0799e-07,22
-1.0798e-07,38
-1.0797e-07,30
-1.0796e-07,28
-1.0795e-07,50
-1.0794e-07,46
-1.0793e-07,51
-1.0792e-07,70
-1.0791e-07,75
-1.079e-07,78
-1.0789e-07,106
-1.0788e-07,114
-1.0787e-07,97
-1.0786e-07,110
-1.0785e-07,111
-1.0784e-07,129
-1.0783e-07,124
-1.0782e-07,142
-1.0781e-07,138
-1.078e-07,159
-1.0779e-07,170
-1.0778e-07,147
-1.0777e-07,148
-1.0776e-07,197
-1.0775e-07,208
-1.0774e-07,202
-1.0773e-07,231
-1.0772e-07,221
-1.0771e-07,235
-1.077e-07,273
-1.0769e-07,239
-1.0768e-07,293
-1.0767e-07,290
-1.0766e-07,286
-1.0765e-07,308
-1.0764e-07,302
-1.0763e-07,323
-1.0762e-07,359
-1.0761e-07,352
-1.076e-07,402
-1.0759e-07,413
-1.0758e-07,373
-1.0757e-07,412
-1.0756e-07,444
-1.0755e-07,439
-1.0754e-07,430
-1.0753e-07,411
-1.0752e-07,487
-1.0751e-07,461
-1.075e-07,452
-1.0749e-07,451
-1.0748e-07,514
-1.0747e-07,499
-1.0746e-07,549
-1.0745e-07,498
-1.0744e-07,472
-1.0743e-07,514
-1.0742e-07,479
-1.0741e-07,467
-1.074e-07,463
-1.0739e-07,428
-1.0738e-07,409
-1.0737e-07,404
-1.0736e-07,394
-1.0735e-07,400
-1.0734e-07,349
-1.0733e-07,313
-1.0732e-07,322
-1.0731e-07,244
-1.073e-07,251
-1.0729e-07,224
-1.0728e-07,193
-1.0727e-07,194
-1.0726e-07,194
-1.0725e-07,141
-1.0724e-07,144
-1.0723e-07,141
-1.0722e-07,102
-1.0721e-07,90
-1.072e-07,71
-1.0719e-07,81
-1.0718e-07,74
-1.0717e-07,59
-1.0716e-07,44
-1.0715e-07,39
-1.0714e-07,40
-1.0713e-07,39
-1.0712e-07,37
-1.0711e-07,35
-1.071e-07,28
-1.0709e-07,20
-1.0708e-07,27
-1.0707e-07,12
-1.0706e-07,25
-1.0705e-07,22
-1.0704e-07,14
-1.0703e-07,16
-1.0702e-07,19
-1.0701e-07,9
-1.07e-07,8
-1.0699e-07,17
-1.0698e-07,10
-1.0697e-07,9
-1.0696e-07,8
-1.0695e-07,6
-1.0694e-07,8
-1.0693e-07,7
-1.0692e-07,2
-1.0691e-07,5
-1.069e-07,1
-1.0689e-07,2
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0


==> wtf-uliana/gate-0/T=-45/wtf2--00005.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 14:22:52,0                 
Time,Ampl
-1.1066e-07,0
-1.1065e-07,0
-1.1064e-07,0
-1.1063e-07,0
-1.1062e-07,0
-1.1061e-07,0
-1.106e-07,0
-1.1059e-07,0
-1.1058e-07,0
-1.1057e-07,0
-1.1056e-07,1
-1.1055e-07,0
-1.1054e-07,0
-1.1053e-07,0
-1.1052e-07,0
-1.1051e-07,0
-1.105e-07,0
-1.1049e-07,0
-1.1048e-07,0
-1.1047e-07,0
-1.1046e-07,1
-1.1045e-07,1
-1.1044e-07,0
-1.1043e-07,0
-1.1042e-07,1
-1.1041e-07,0
-1.104e-07,0
-1.1039e-07,0
-1.1038e-07,1
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,1
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,1
-1.1024e-07,1
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,1
-1.1019e-07,2
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,1
-1.1015e-07,1
-1.1014e-07,4
-1.1013e-07,5
-1.1012e-07,0
-1.1011e-07,0
-1.101e-07,3
-1.1009e-07,2
-1.1008e-07,1
-1.1007e-07,2
-1.1006e-07,3
-1.1005e-07,6
-1.1004e-07,3
-1.1003e-07,3
-1.1002e-07,0
-1.1001e-07,5
-1.1e-07,3
-1.0999e-07,9
-1.0998e-07,14
-1.0997e-07,6
-1.0996e-07,7
-1.0995e-07,10
-1.0994e-07,11
-1.0993e-07,13
-1.0992e-07,8
-1.0991e-07,16
-1.099e-07,18
-1.0989e-07,21
-1.0988e-07,25
-1.0987e-07,24
-1.0986e-07,16
-1.0985e-07,20
-1.0984e-07,24
-1.0983e-07,17
-1.0982e-07,31
-1.0981e-07,27
-1.098e-07,18
-1.0979e-07,22
-1.0978e-07,23
-1.0977e-07,16
-1.0976e-07,11
-1.0975e-07,24
-1.0974e-07,11
-1.0973e-07,16
-1.0972e-07,18
-1.0971e-07,16
-1.097e-07,12
-1.0969e-07,5
-1.0968e-07,11
-1.0967e-07,9
-1.0966e-07,7
-1.0965e-07,7
-1.0964e-07,4
-1.0963e-07,4
-1.0962e-07,6
-1.0961e-07,5
-1.096e-07,1
-1.0959e-07,1
-1.0958e-07,2
-1.0957e-07,1
-1.0956e-07,1
-1.0955e-07,0
-1.0954e-07,1
-1.0953e-07,2
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,1
-1.0832e-07,1
-1.0831e-07,0
-1.083e-07,1
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,1
-1.0826e-07,2
-1.0825e-07,2
-1.0824e-07,1
-1.0823e-07,0
-1.0822e-07,3
-1.0821e-07,2
-1.082e-07,5
-1.0819e-07,4
-1.0818e-07,5
-1.0817e-07,1
-1.0816e-07,7
-1.0815e-07,7
-1.0814e-07,5
-1.0813e-07,11
-1.0812e-07,18
-1.0811e-07,12
-1.081e-07,13
-1.0809e-07,16
-1.0808e-07,8
-1.0807e-07,16
-1.0806e-07,31
-1.0805e-07,22
-1.0804e-07,29
-1.0803e-07,29
-1.0802e-07,35
-1.0801e-07,44
-1.08e-07,51
-1.0799e-07,52
-1.0798e-07,47
-1.0797e-07,50
-1.0796e-07,54
-1.0795e-07,55
-1.0794e-07,71
-1.0793e-07,62
-1.0792e-07,65
-1.0791e-07,75
-1.079e-07,74
-1.0789e-07,92
-1.0788e-07,105
-1.0787e-07,121
-1.0786e-07,121
-1.0785e-07,124
-1.0784e-07,123
-1.0783e-07,135
-1.0782e-07,135
-1.0781e-07,156
-1.078e-07,155
-1.0779e-07,165
-1.0778e-07,153
-1.0777e-07,199
-1.0776e-07,199
-1.0775e-07,189
-1.0774e-07,202
-1.0773e-07,218
-1.0772e-07,236
-1.0771e-07,222
-1.077e-07,237
-1.0769e-07,219
-1.0768e-07,254
-1.0767e-07,297
-1.0766e-07,247
-1.0765e-07,316
-1.0764e-07,291
-1.0763e-07,331
-1.0762e-07,344
-1.0761e-07,325
-1.076e-07,347
-1.0759e-07,333
-1.0758e-07,357
-1.0757e-07,390
-1.0756e-07,370
-1.0755e-07,421
-1.0754e-07,377
-1.0753e-07,384
-1.0752e-07,426
-1.0751e-07,418
-1.075e-07,397
-1.0749e-07,385
-1.0748e-07,391
-1.0747e-07,381
-1.0746e-07,382
-1.0745e-07,366
-1.0744e-07,360
-1.0743e-07,330
-1.0742e-07,327
-1.0741e-07,310
-1.074e-07,263
-1.0739e-07,257
-1.0738e-07,257
-1.0737e-07,212
-1.0736e-07,210
-1.0735e-07,190
-1.0734e-07,180
-1.0733e-07,144
-1.0732e-07,143
-1.0731e-07,134
-1.073e-07,109
-1.0729e-07,99
-1.0728e-07,89
-1.0727e-07,102
-1.0726e-07,82
-1.0725e-07,69
-1.0724e-07,67
-1.0723e-07,43
-1.0722e-07,49
-1.0721e-07,46
-1.072e-07,38
-1.0719e-07,39
-1.0718e-07,31
-1.0717e-07,22
-1.0716e-07,23
-1.0715e-07,23
-1.0714e-07,23
-1.0713e-07,12
-1.0712e-07,21
-1.0711e-07,17
-1.071e-07,24
-1.0709e-07,20
-1.0708e-07,15
-1.0707e-07,10
-1.0706e-07,14
-1.0705e-07,10
-1.0704e-07,22
-1.0703e-07,8
-1.0702e-07,11
-1.0701e-07,10
-1.07e-07,1
-1.0699e-07,6
-1.0698e-07,7
-1.0697e-07,3
-1.0696e-07,3
-1.0695e-07,3
-1.0694e-07,2
-1.0693e-07,0
-1.0692e-07,1
-1.0691e-07,1
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,1
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0


==> wtf-uliana/gate-0/T=-55/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:39:37,0                 
Time,Ampl
-1.104e-07,1
-1.1039e-07,1
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,1
-1.1033e-07,2
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,1
-1.1029e-07,0
-1.1028e-07,3
-1.1027e-07,4
-1.1026e-07,0
-1.1025e-07,2
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,4
-1.102e-07,2
-1.1019e-07,1
-1.1018e-07,1
-1.1017e-07,3
-1.1016e-07,3
-1.1015e-07,2
-1.1014e-07,0
-1.1013e-07,3
-1.1012e-07,2
-1.1011e-07,3
-1.101e-07,4
-1.1009e-07,0
-1.1008e-07,4
-1.1007e-07,2
-1.1006e-07,3
-1.1005e-07,3
-1.1004e-07,4
-1.1003e-07,6
-1.1002e-07,0
-1.1001e-07,2
-1.1e-07,2
-1.0999e-07,4
-1.0998e-07,1
-1.0997e-07,5
-1.0996e-07,4
-1.0995e-07,3
-1.0994e-07,7
-1.0993e-07,2
-1.0992e-07,3
-1.0991e-07,5
-1.099e-07,4
-1.0989e-07,5
-1.0988e-07,2
-1.0987e-07,1
-1.0986e-07,6
-1.0985e-07,8
-1.0984e-07,5
-1.0983e-07,7
-1.0982e-07,6
-1.0981e-07,3
-1.098e-07,11
-1.0979e-07,7
-1.0978e-07,6
-1.0977e-07,7
-1.0976e-07,6
-1.0975e-07,14
-1.0974e-07,11
-1.0973e-07,14
-1.0972e-07,17
-1.0971e-07,14
-1.097e-07,17
-1.0969e-07,23
-1.0968e-07,22
-1.0967e-07,21
-1.0966e-07,24
-1.0965e-07,27
-1.0964e-07,35
-1.0963e-07,39
-1.0962e-07,44
-1.0961e-07,36
-1.096e-07,59
-1.0959e-07,65
-1.0958e-07,69
-1.0957e-07,73
-1.0956e-07,84
-1.0955e-07,98
-1.0954e-07,90
-1.0953e-07,88
-1.0952e-07,96
-1.0951e-07,95
-1.095e-07,133
-1.0949e-07,142
-1.0948e-07,133
-1.0947e-07,142
-1.0946e-07,123
-1.0945e-07,129
-1.0944e-07,148
-1.0943e-07,144
-1.0942e-07,146
-1.0941e-07,147
-1.094e-07,151
-1.0939e-07,133
-1.0938e-07,119
-1.0937e-07,120
-1.0936e-07,117
-1.0935e-07,99
-1.0934e-07,90
-1.0933e-07,90
-1.0932e-07,80
-1.0931e-07,64
-1.093e-07,58
-1.0929e-07,53
-1.0928e-07,43
-1.0927e-07,26
-1.0926e-07,26
-1.0925e-07,21
-1.0924e-07,17
-1.0923e-07,9
-1.0922e-07,6
-1.0921e-07,6
-1.092e-07,4
-1.0919e-07,1
-1.0918e-07,1
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,1
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,2
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,2
-1.079e-07,2
-1.0789e-07,1
-1.0788e-07,4
-1.0787e-07,4
-1.0786e-07,6
-1.0785e-07,6
-1.0784e-07,3
-1.0783e-07,10
-1.0782e-07,15
-1.0781e-07,21
-1.078e-07,25
-1.0779e-07,31
-1.0778e-07,32
-1.0777e-07,45
-1.0776e-07,51
-1.0775e-07,50
-1.0774e-07,67
-1.0773e-07,60
-1.0772e-07,94
-1.0771e-07,100
-1.077e-07,109
-1.0769e-07,110
-1.0768e-07,142
-1.0767e-07,162
-1.0766e-07,166
-1.0765e-07,193
-1.0764e-07,216
-1.0763e-07,192
-1.0762e-07,226
-1.0761e-07,219
-1.076e-07,242
-1.0759e-07,251
-1.0758e-07,246
-1.0757e-07,260
-1.0756e-07,273
-1.0755e-07,282
-1.0754e-07,278
-1.0753e-07,312
-1.0752e-07,304
-1.0751e-07,327
-1.075e-07,295
-1.0749e-07,309
-1.0748e-07,314
-1.0747e-07,287
-1.0746e-07,341
-1.0745e-07,336
-1.0744e-07,358
-1.0743e-07,324
-1.0742e-07,304
-1.0741e-07,355
-1.074e-07,300
-1.0739e-07,314
-1.0738e-07,337
-1.0737e-07,340
-1.0736e-07,313
-1.0735e-07,315
-1.0734e-07,338
-1.0733e-07,311
-1.0732e-07,289
-1.0731e-07,324
-1.073e-07,340
-1.0729e-07,278
-1.0728e-07,290
-1.0727e-07,272
-1.0726e-07,269
-1.0725e-07,275
-1.0724e-07,247
-1.0723e-07,245
-1.0722e-07,228
-1.0721e-07,233
-1.072e-07,216
-1.0719e-07,187
-1.0718e-07,193
-1.0717e-07,183
-1.0716e-07,171
-1.0715e-07,123
-1.0714e-07,139
-1.0713e-07,105
-1.0712e-07,117
-1.0711e-07,124
-1.071e-07,69
-1.0709e-07,93
-1.0708e-07,88
-1.0707e-07,69
-1.0706e-07,69
-1.0705e-07,44
-1.0704e-07,50
-1.0703e-07,39
-1.0702e-07,36
-1.0701e-07,35
-1.07e-07,40
-1.0699e-07,33
-1.0698e-07,24
-1.0697e-07,23
-1.0696e-07,24
-1.0695e-07,25
-1.0694e-07,18
-1.0693e-07,15
-1.0692e-07,17
-1.0691e-07,16
-1.069e-07,12
-1.0689e-07,15
-1.0688e-07,5
-1.0687e-07,9
-1.0686e-07,5
-1.0685e-07,6
-1.0684e-07,4
-1.0683e-07,1
-1.0682e-07,4
-1.0681e-07,1
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,1
-1.0677e-07,0
-1.0676e-07,1
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,1
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/T=-55/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:43:57,0                 
Time,Ampl
-1.104e-07,2
-1.1039e-07,4
-1.1038e-07,7
-1.1037e-07,2
-1.1036e-07,2
-1.1035e-07,3
-1.1034e-07,7
-1.1033e-07,2
-1.1032e-07,3
-1.1031e-07,2
-1.103e-07,4
-1.1029e-07,3
-1.1028e-07,1
-1.1027e-07,2
-1.1026e-07,2
-1.1025e-07,4
-1.1024e-07,1
-1.1023e-07,8
-1.1022e-07,5
-1.1021e-07,3
-1.102e-07,4
-1.1019e-07,1
-1.1018e-07,3
-1.1017e-07,5
-1.1016e-07,5
-1.1015e-07,6
-1.1014e-07,3
-1.1013e-07,4
-1.1012e-07,4
-1.1011e-07,11
-1.101e-07,10
-1.1009e-07,7
-1.1008e-07,9
-1.1007e-07,8
-1.1006e-07,7
-1.1005e-07,7
-1.1004e-07,4
-1.1003e-07,14
-1.1002e-07,9
-1.1001e-07,7
-1.1e-07,6
-1.0999e-07,8
-1.0998e-07,9
-1.0997e-07,13
-1.0996e-07,6
-1.0995e-07,14
-1.0994e-07,12
-1.0993e-07,17
-1.0992e-07,14
-1.0991e-07,6
-1.099e-07,14
-1.0989e-07,8
-1.0988e-07,7
-1.0987e-07,17
-1.0986e-07,19
-1.0985e-07,11
-1.0984e-07,16
-1.0983e-07,21
-1.0982e-07,19
-1.0981e-07,15
-1.098e-07,20
-1.0979e-07,14
-1.0978e-07,10
-1.0977e-07,13
-1.0976e-07,16
-1.0975e-07,18
-1.0974e-07,18
-1.0973e-07,21
-1.0972e-07,14
-1.0971e-07,16
-1.097e-07,20
-1.0969e-07,17
-1.0968e-07,23
-1.0967e-07,20
-1.0966e-07,15
-1.0965e-07,22
-1.0964e-07,24
-1.0963e-07,33
-1.0962e-07,21
-1.0961e-07,18
-1.096e-07,23
-1.0959e-07,25
-1.0958e-07,31
-1.0957e-07,34
-1.0956e-07,34
-1.0955e-07,42
-1.0954e-07,36
-1.0953e-07,61
-1.0952e-07,62
-1.0951e-07,60
-1.095e-07,83
-1.0949e-07,82
-1.0948e-07,96
-1.0947e-07,115
-1.0946e-07,121
-1.0945e-07,131
-1.0944e-07,184
-1.0943e-07,213
-1.0942e-07,214
-1.0941e-07,271
-1.094e-07,319
-1.0939e-07,323
-1.0938e-07,370
-1.0937e-07,415
-1.0936e-07,453
-1.0935e-07,465
-1.0934e-07,491
-1.0933e-07,561
-1.0932e-07,551
-1.0931e-07,590
-1.093e-07,570
-1.0929e-07,624
-1.0928e-07,536
-1.0927e-07,560
-1.0926e-07,540
-1.0925e-07,508
-1.0924e-07,552
-1.0923e-07,454
-1.0922e-07,425
-1.0921e-07,374
-1.092e-07,382
-1.0919e-07,328
-1.0918e-07,330
-1.0917e-07,304
-1.0916e-07,255
-1.0915e-07,230
-1.0914e-07,204
-1.0913e-07,202
-1.0912e-07,161
-1.0911e-07,146
-1.091e-07,144
-1.0909e-07,126
-1.0908e-07,89
-1.0907e-07,78
-1.0906e-07,70
-1.0905e-07,51
-1.0904e-07,63
-1.0903e-07,52
-1.0902e-07,50
-1.0901e-07,23
-1.09e-07,22
-1.0899e-07,11
-1.0898e-07,10
-1.0897e-07,5
-1.0896e-07,5
-1.0895e-07,0
-1.0894e-07,1
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,1
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,1
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,2
-1.0768e-07,3
-1.0767e-07,12
-1.0766e-07,10
-1.0765e-07,10
-1.0764e-07,19
-1.0763e-07,19
-1.0762e-07,25
-1.0761e-07,32
-1.076e-07,49
-1.0759e-07,41
-1.0758e-07,60
-1.0757e-07,73
-1.0756e-07,81
-1.0755e-07,97
-1.0754e-07,100
-1.0753e-07,106
-1.0752e-07,117
-1.0751e-07,87
-1.075e-07,109
-1.0749e-07,106
-1.0748e-07,113
-1.0747e-07,99
-1.0746e-07,91
-1.0745e-07,101
-1.0744e-07,88
-1.0743e-07,98
-1.0742e-07,112
-1.0741e-07,90
-1.074e-07,94
-1.0739e-07,104
-1.0738e-07,76
-1.0737e-07,65
-1.0736e-07,80
-1.0735e-07,89
-1.0734e-07,54
-1.0733e-07,83
-1.0732e-07,64
-1.0731e-07,61
-1.073e-07,62
-1.0729e-07,66
-1.0728e-07,68
-1.0727e-07,50
-1.0726e-07,42
-1.0725e-07,63
-1.0724e-07,57
-1.0723e-07,49
-1.0722e-07,58
-1.0721e-07,49
-1.072e-07,41
-1.0719e-07,50
-1.0718e-07,47
-1.0717e-07,51
-1.0716e-07,54
-1.0715e-07,40
-1.0714e-07,40
-1.0713e-07,46
-1.0712e-07,29
-1.0711e-07,30
-1.071e-07,40
-1.0709e-07,34
-1.0708e-07,46
-1.0707e-07,22
-1.0706e-07,29
-1.0705e-07,24
-1.0704e-07,40
-1.0703e-07,31
-1.0702e-07,23
-1.0701e-07,30
-1.07e-07,31
-1.0699e-07,32
-1.0698e-07,23
-1.0697e-07,24
-1.0696e-07,16
-1.0695e-07,21
-1.0694e-07,18
-1.0693e-07,17
-1.0692e-07,19
-1.0691e-07,8
-1.069e-07,7
-1.0689e-07,10
-1.0688e-07,17
-1.0687e-07,8
-1.0686e-07,8
-1.0685e-07,6
-1.0684e-07,3
-1.0683e-07,4
-1.0682e-07,1
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,1
-1.0678e-07,1
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/T=-55/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:47:28,0                 
Time,Ampl
-1.104e-07,4
-1.1039e-07,5
-1.1038e-07,8
-1.1037e-07,7
-1.1036e-07,5
-1.1035e-07,8
-1.1034e-07,6
-1.1033e-07,12
-1.1032e-07,7
-1.1031e-07,9
-1.103e-07,13
-1.1029e-07,8
-1.1028e-07,6
-1.1027e-07,5
-1.1026e-07,7
-1.1025e-07,6
-1.1024e-07,3
-1.1023e-07,5
-1.1022e-07,6
-1.1021e-07,9
-1.102e-07,5
-1.1019e-07,7
-1.1018e-07,5
-1.1017e-07,6
-1.1016e-07,6
-1.1015e-07,4
-1.1014e-07,9
-1.1013e-07,10
-1.1012e-07,10
-1.1011e-07,4
-1.101e-07,8
-1.1009e-07,8
-1.1008e-07,10
-1.1007e-07,8
-1.1006e-07,11
-1.1005e-07,12
-1.1004e-07,9
-1.1003e-07,10
-1.1002e-07,14
-1.1001e-07,6
-1.1e-07,16
-1.0999e-07,13
-1.0998e-07,14
-1.0997e-07,7
-1.0996e-07,10
-1.0995e-07,17
-1.0994e-07,12
-1.0993e-07,14
-1.0992e-07,19
-1.0991e-07,16
-1.099e-07,25
-1.0989e-07,15
-1.0988e-07,17
-1.0987e-07,19
-1.0986e-07,17
-1.0985e-07,20
-1.0984e-07,20
-1.0983e-07,12
-1.0982e-07,14
-1.0981e-07,12
-1.098e-07,26
-1.0979e-07,20
-1.0978e-07,13
-1.0977e-07,10
-1.0976e-07,26
-1.0975e-07,24
-1.0974e-07,15
-1.0973e-07,20
-1.0972e-07,24
-1.0971e-07,17
-1.097e-07,24
-1.0969e-07,26
-1.0968e-07,23
-1.0967e-07,31
-1.0966e-07,27
-1.0965e-07,26
-1.0964e-07,33
-1.0963e-07,22
-1.0962e-07,29
-1.0961e-07,30
-1.096e-07,25
-1.0959e-07,39
-1.0958e-07,29
-1.0957e-07,35
-1.0956e-07,36
-1.0955e-07,38
-1.0954e-07,41
-1.0953e-07,40
-1.0952e-07,37
-1.0951e-07,38
-1.095e-07,61
-1.0949e-07,61
-1.0948e-07,61
-1.0947e-07,75
-1.0946e-07,68
-1.0945e-07,80
-1.0944e-07,103
-1.0943e-07,117
-1.0942e-07,116
-1.0941e-07,170
-1.094e-07,162
-1.0939e-07,206
-1.0938e-07,230
-1.0937e-07,306
-1.0936e-07,328
-1.0935e-07,368
-1.0934e-07,433
-1.0933e-07,525
-1.0932e-07,504
-1.0931e-07,629
-1.093e-07,624
-1.0929e-07,709
-1.0928e-07,710
-1.0927e-07,775
-1.0926e-07,789
-1.0925e-07,816
-1.0924e-07,768
-1.0923e-07,769
-1.0922e-07,696
-1.0921e-07,668
-1.092e-07,663
-1.0919e-07,626
-1.0918e-07,571
-1.0917e-07,502
-1.0916e-07,473
-1.0915e-07,436
-1.0914e-07,377
-1.0913e-07,339
-1.0912e-07,341
-1.0911e-07,280
-1.091e-07,250
-1.0909e-07,231
-1.0908e-07,177
-1.0907e-07,193
-1.0906e-07,164
-1.0905e-07,131
-1.0904e-07,121
-1.0903e-07,105
-1.0902e-07,88
-1.0901e-07,78
-1.09e-07,65
-1.0899e-07,31
-1.0898e-07,41
-1.0897e-07,25
-1.0896e-07,36
-1.0895e-07,27
-1.0894e-07,23
-1.0893e-07,13
-1.0892e-07,13
-1.0891e-07,11
-1.089e-07,4
-1.0889e-07,2
-1.0888e-07,2
-1.0887e-07,3
-1.0886e-07,1
-1.0885e-07,1
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,1
-1.0764e-07,0
-1.0763e-07,2
-1.0762e-07,2
-1.0761e-07,4
-1.076e-07,0
-1.0759e-07,3
-1.0758e-07,6
-1.0757e-07,3
-1.0756e-07,10
-1.0755e-07,10
-1.0754e-07,16
-1.0753e-07,26
-1.0752e-07,28
-1.0751e-07,40
-1.075e-07,46
-1.0749e-07,46
-1.0748e-07,44
-1.0747e-07,48
-1.0746e-07,77
-1.0745e-07,77
-1.0744e-07,81
-1.0743e-07,52
-1.0742e-07,64
-1.0741e-07,70
-1.074e-07,70
-1.0739e-07,74
-1.0738e-07,58
-1.0737e-07,72
-1.0736e-07,60
-1.0735e-07,57
-1.0734e-07,43
-1.0733e-07,52
-1.0732e-07,50
-1.0731e-07,31
-1.073e-07,40
-1.0729e-07,46
-1.0728e-07,44
-1.0727e-07,43
-1.0726e-07,39
-1.0725e-07,43
-1.0724e-07,35
-1.0723e-07,37
-1.0722e-07,40
-1.0721e-07,37
-1.072e-07,24
-1.0719e-07,28
-1.0718e-07,34
-1.0717e-07,33
-1.0716e-07,38
-1.0715e-07,37
-1.0714e-07,27
-1.0713e-07,24
-1.0712e-07,34
-1.0711e-07,17
-1.071e-07,29
-1.0709e-07,25
-1.0708e-07,22
-1.0707e-07,19
-1.0706e-07,29
-1.0705e-07,21
-1.0704e-07,19
-1.0703e-07,19
-1.0702e-07,17
-1.0701e-07,14
-1.07e-07,12
-1.0699e-07,18
-1.0698e-07,13
-1.0697e-07,11
-1.0696e-07,12
-1.0695e-07,7
-1.0694e-07,6
-1.0693e-07,11
-1.0692e-07,5
-1.0691e-07,9
-1.069e-07,6
-1.0689e-07,1
-1.0688e-07,3
-1.0687e-07,5
-1.0686e-07,2
-1.0685e-07,0
-1.0684e-07,1
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,1
-1.068e-07,0
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/T=-55/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:47:28,0                 
Time,Ampl
-1.104e-07,2
-1.1039e-07,1
-1.1038e-07,2
-1.1037e-07,1
-1.1036e-07,2
-1.1035e-07,4
-1.1034e-07,1
-1.1033e-07,3
-1.1032e-07,4
-1.1031e-07,3
-1.103e-07,5
-1.1029e-07,2
-1.1028e-07,5
-1.1027e-07,6
-1.1026e-07,3
-1.1025e-07,4
-1.1024e-07,5
-1.1023e-07,3
-1.1022e-07,0
-1.1021e-07,2
-1.102e-07,4
-1.1019e-07,1
-1.1018e-07,2
-1.1017e-07,4
-1.1016e-07,6
-1.1015e-07,3
-1.1014e-07,5
-1.1013e-07,4
-1.1012e-07,6
-1.1011e-07,9
-1.101e-07,3
-1.1009e-07,6
-1.1008e-07,3
-1.1007e-07,9
-1.1006e-07,6
-1.1005e-07,5
-1.1004e-07,13
-1.1003e-07,5
-1.1002e-07,13
-1.1001e-07,8
-1.1e-07,7
-1.0999e-07,7
-1.0998e-07,11
-1.0997e-07,7
-1.0996e-07,16
-1.0995e-07,11
-1.0994e-07,12
-1.0993e-07,13
-1.0992e-07,17
-1.0991e-07,10
-1.099e-07,18
-1.0989e-07,8
-1.0988e-07,10
-1.0987e-07,14
-1.0986e-07,15
-1.0985e-07,11
-1.0984e-07,14
-1.0983e-07,19
-1.0982e-07,20
-1.0981e-07,13
-1.098e-07,8
-1.0979e-07,29
-1.0978e-07,14
-1.0977e-07,23
-1.0976e-07,19
-1.0975e-07,23
-1.0974e-07,26
-1.0973e-07,20
-1.0972e-07,19
-1.0971e-07,19
-1.097e-07,18
-1.0969e-07,21
-1.0968e-07,25
-1.0967e-07,25
-1.0966e-07,25
-1.0965e-07,31
-1.0964e-07,33
-1.0963e-07,34
-1.0962e-07,43
-1.0961e-07,59
-1.096e-07,56
-1.0959e-07,54
-1.0958e-07,69
-1.0957e-07,69
-1.0956e-07,65
-1.0955e-07,88
-1.0954e-07,85
-1.0953e-07,107
-1.0952e-07,131
-1.0951e-07,108
-1.095e-07,159
-1.0949e-07,176
-1.0948e-07,207
-1.0947e-07,230
-1.0946e-07,248
-1.0945e-07,278
-1.0944e-07,303
-1.0943e-07,357
-1.0942e-07,370
-1.0941e-07,384
-1.094e-07,385
-1.0939e-07,408
-1.0938e-07,432
-1.0937e-07,503
-1.0936e-07,493
-1.0935e-07,457
-1.0934e-07,504
-1.0933e-07,454
-1.0932e-07,431
-1.0931e-07,446
-1.093e-07,417
-1.0929e-07,405
-1.0928e-07,350
-1.0927e-07,343
-1.0926e-07,325
-1.0925e-07,325
-1.0924e-07,303
-1.0923e-07,266
-1.0922e-07,264
-1.0921e-07,193
-1.092e-07,223
-1.0919e-07,186
-1.0918e-07,159
-1.0917e-07,134
-1.0916e-07,120
-1.0915e-07,111
-1.0914e-07,78
-1.0913e-07,74
-1.0912e-07,50
-1.0911e-07,58
-1.091e-07,36
-1.0909e-07,40
-1.0908e-07,23
-1.0907e-07,18
-1.0906e-07,18
-1.0905e-07,8
-1.0904e-07,5
-1.0903e-07,2
-1.0902e-07,3
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,1
-1.0783e-07,0
-1.0782e-07,2
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,1
-1.0778e-07,3
-1.0777e-07,4
-1.0776e-07,4
-1.0775e-07,5
-1.0774e-07,6
-1.0773e-07,16
-1.0772e-07,12
-1.0771e-07,17
-1.077e-07,29
-1.0769e-07,24
-1.0768e-07,49
-1.0767e-07,59
-1.0766e-07,61
-1.0765e-07,86
-1.0764e-07,97
-1.0763e-07,95
-1.0762e-07,138
-1.0761e-07,141
-1.076e-07,156
-1.0759e-07,170
-1.0758e-07,190
-1.0757e-07,169
-1.0756e-07,170
-1.0755e-07,184
-1.0754e-07,179
-1.0753e-07,174
-1.0752e-07,175
-1.0751e-07,200
-1.075e-07,171
-1.0749e-07,197
-1.0748e-07,179
-1.0747e-07,182
-1.0746e-07,196
-1.0745e-07,148
-1.0744e-07,179
-1.0743e-07,180
-1.0742e-07,178
-1.0741e-07,149
-1.074e-07,149
-1.0739e-07,130
-1.0738e-07,151
-1.0737e-07,151
-1.0736e-07,138
-1.0735e-07,150
-1.0734e-07,124
-1.0733e-07,111
-1.0732e-07,140
-1.0731e-07,134
-1.073e-07,113
-1.0729e-07,119
-1.0728e-07,135
-1.0727e-07,116
-1.0726e-07,122
-1.0725e-07,129
-1.0724e-07,106
-1.0723e-07,96
-1.0722e-07,95
-1.0721e-07,97
-1.072e-07,89
-1.0719e-07,90
-1.0718e-07,100
-1.0717e-07,75
-1.0716e-07,102
-1.0715e-07,93
-1.0714e-07,66
-1.0713e-07,75
-1.0712e-07,77
-1.0711e-07,67
-1.071e-07,67
-1.0709e-07,54
-1.0708e-07,51
-1.0707e-07,54
-1.0706e-07,63
-1.0705e-07,53
-1.0704e-07,29
-1.0703e-07,25
-1.0702e-07,53
-1.0701e-07,41
-1.07e-07,38
-1.0699e-07,28
-1.0698e-07,26
-1.0697e-07,28
-1.0696e-07,24
-1.0695e-07,29
-1.0694e-07,25
-1.0693e-07,19
-1.0692e-07,9
-1.0691e-07,17
-1.069e-07,19
-1.0689e-07,13
-1.0688e-07,9
-1.0687e-07,11
-1.0686e-07,5
-1.0685e-07,3
-1.0684e-07,6
-1.0683e-07,6
-1.0682e-07,2
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,1
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,1
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/T=-55/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 15:55:43,0                 
Time,Ampl
-1.104e-07,1
-1.1039e-07,0
-1.1038e-07,1
-1.1037e-07,0
-1.1036e-07,2
-1.1035e-07,1
-1.1034e-07,3
-1.1033e-07,2
-1.1032e-07,5
-1.1031e-07,2
-1.103e-07,1
-1.1029e-07,3
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,1
-1.1025e-07,1
-1.1024e-07,3
-1.1023e-07,2
-1.1022e-07,1
-1.1021e-07,3
-1.102e-07,1
-1.1019e-07,2
-1.1018e-07,0
-1.1017e-07,1
-1.1016e-07,3
-1.1015e-07,1
-1.1014e-07,3
-1.1013e-07,3
-1.1012e-07,2
-1.1011e-07,0
-1.101e-07,1
-1.1009e-07,2
-1.1008e-07,1
-1.1007e-07,2
-1.1006e-07,1
-1.1005e-07,2
-1.1004e-07,2
-1.1003e-07,2
-1.1002e-07,1
-1.1001e-07,2
-1.1e-07,1
-1.0999e-07,3
-1.0998e-07,3
-1.0997e-07,3
-1.0996e-07,7
-1.0995e-07,1
-1.0994e-07,4
-1.0993e-07,6
-1.0992e-07,2
-1.0991e-07,8
-1.099e-07,9
-1.0989e-07,5
-1.0988e-07,8
-1.0987e-07,8
-1.0986e-07,13
-1.0985e-07,14
-1.0984e-07,14
-1.0983e-07,12
-1.0982e-07,11
-1.0981e-07,19
-1.098e-07,14
-1.0979e-07,22
-1.0978e-07,24
-1.0977e-07,21
-1.0976e-07,29
-1.0975e-07,30
-1.0974e-07,37
-1.0973e-07,43
-1.0972e-07,27
-1.0971e-07,37
-1.097e-07,42
-1.0969e-07,50
-1.0968e-07,45
-1.0967e-07,56
-1.0966e-07,52
-1.0965e-07,76
-1.0964e-07,64
-1.0963e-07,56
-1.0962e-07,70
-1.0961e-07,66
-1.096e-07,60
-1.0959e-07,62
-1.0958e-07,61
-1.0957e-07,54
-1.0956e-07,51
-1.0955e-07,40
-1.0954e-07,34
-1.0953e-07,55
-1.0952e-07,34
-1.0951e-07,42
-1.095e-07,25
-1.0949e-07,26
-1.0948e-07,24
-1.0947e-07,34
-1.0946e-07,13
-1.0945e-07,16
-1.0944e-07,12
-1.0943e-07,6
-1.0942e-07,5
-1.0941e-07,3
-1.094e-07,3
-1.0939e-07,5
-1.0938e-07,3
-1.0937e-07,2
-1.0936e-07,1
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,1
-1.0809e-07,3
-1.0808e-07,0
-1.0807e-07,1
-1.0806e-07,1
-1.0805e-07,0
-1.0804e-07,3
-1.0803e-07,3
-1.0802e-07,4
-1.0801e-07,7
-1.08e-07,8
-1.0799e-07,1
-1.0798e-07,11
-1.0797e-07,12
-1.0796e-07,15
-1.0795e-07,20
-1.0794e-07,26
-1.0793e-07,38
-1.0792e-07,32
-1.0791e-07,42
-1.079e-07,54
-1.0789e-07,44
-1.0788e-07,58
-1.0787e-07,76
-1.0786e-07,70
-1.0785e-07,77
-1.0784e-07,98
-1.0783e-07,101
-1.0782e-07,118
-1.0781e-07,131
-1.078e-07,159
-1.0779e-07,139
-1.0778e-07,175
-1.0777e-07,168
-1.0776e-07,193
-1.0775e-07,220
-1.0774e-07,210
-1.0773e-07,228
-1.0772e-07,231
-1.0771e-07,227
-1.077e-07,276
-1.0769e-07,266
-1.0768e-07,287
-1.0767e-07,280
-1.0766e-07,302
-1.0765e-07,302
-1.0764e-07,304
-1.0763e-07,324
-1.0762e-07,352
-1.0761e-07,360
-1.076e-07,346
-1.0759e-07,387
-1.0758e-07,357
-1.0757e-07,441
-1.0756e-07,441
-1.0755e-07,426
-1.0754e-07,412
-1.0753e-07,472
-1.0752e-07,448
-1.0751e-07,482
-1.075e-07,494
-1.0749e-07,510
-1.0748e-07,465
-1.0747e-07,562
-1.0746e-07,441
-1.0745e-07,543
-1.0744e-07,566
-1.0743e-07,487
-1.0742e-07,509
-1.0741e-07,533
-1.074e-07,478
-1.0739e-07,485
-1.0738e-07,498
-1.0737e-07,480
-1.0736e-07,454
-1.0735e-07,425
-1.0734e-07,432
-1.0733e-07,381
-1.0732e-07,397
-1.0731e-07,363
-1.073e-07,341
-1.0729e-07,321
-1.0728e-07,304
-1.0727e-07,293
-1.0726e-07,271
-1.0725e-07,247
-1.0724e-07,252
-1.0723e-07,240
-1.0722e-07,193
-1.0721e-07,179
-1.072e-07,166
-1.0719e-07,123
-1.0718e-07,140
-1.0717e-07,137
-1.0716e-07,98
-1.0715e-07,102
-1.0714e-07,78
-1.0713e-07,71
-1.0712e-07,71
-1.0711e-07,53
-1.071e-07,51
-1.0709e-07,31
-1.0708e-07,37
-1.0707e-07,36
-1.0706e-07,31
-1.0705e-07,34
-1.0704e-07,32
-1.0703e-07,25
-1.0702e-07,15
-1.0701e-07,21
-1.07e-07,16
-1.0699e-07,13
-1.0698e-07,12
-1.0697e-07,13
-1.0696e-07,13
-1.0695e-07,4
-1.0694e-07,8
-1.0693e-07,9
-1.0692e-07,7
-1.0691e-07,6
-1.069e-07,6
-1.0689e-07,3
-1.0688e-07,5
-1.0687e-07,1
-1.0686e-07,3
-1.0685e-07,1
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/T=-55/wtf2--00005.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 16:00:13,0                 
Time,Ampl
-1.104e-07,1
-1.1039e-07,0
-1.1038e-07,1
-1.1037e-07,0
-1.1036e-07,1
-1.1035e-07,3
-1.1034e-07,2
-1.1033e-07,1
-1.1032e-07,1
-1.1031e-07,4
-1.103e-07,0
-1.1029e-07,2
-1.1028e-07,1
-1.1027e-07,1
-1.1026e-07,2
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,1
-1.1021e-07,2
-1.102e-07,2
-1.1019e-07,0
-1.1018e-07,3
-1.1017e-07,1
-1.1016e-07,1
-1.1015e-07,2
-1.1014e-07,2
-1.1013e-07,1
-1.1012e-07,1
-1.1011e-07,1
-1.101e-07,5
-1.1009e-07,4
-1.1008e-07,3
-1.1007e-07,2
-1.1006e-07,2
-1.1005e-07,4
-1.1004e-07,5
-1.1003e-07,2
-1.1002e-07,2
-1.1001e-07,2
-1.1e-07,4
-1.0999e-07,9
-1.0998e-07,5
-1.0997e-07,4
-1.0996e-07,6
-1.0995e-07,2
-1.0994e-07,9
-1.0993e-07,12
-1.0992e-07,10
-1.0991e-07,12
-1.099e-07,18
-1.0989e-07,17
-1.0988e-07,16
-1.0987e-07,12
-1.0986e-07,23
-1.0985e-07,24
-1.0984e-07,18
-1.0983e-07,23
-1.0982e-07,29
-1.0981e-07,30
-1.098e-07,34
-1.0979e-07,33
-1.0978e-07,34
-1.0977e-07,24
-1.0976e-07,39
-1.0975e-07,42
-1.0974e-07,47
-1.0973e-07,41
-1.0972e-07,51
-1.0971e-07,37
-1.097e-07,43
-1.0969e-07,50
-1.0968e-07,39
-1.0967e-07,41
-1.0966e-07,48
-1.0965e-07,38
-1.0964e-07,26
-1.0963e-07,34
-1.0962e-07,33
-1.0961e-07,32
-1.096e-07,26
-1.0959e-07,21
-1.0958e-07,13
-1.0957e-07,21
-1.0956e-07,10
-1.0955e-07,14
-1.0954e-07,7
-1.0953e-07,9
-1.0952e-07,5
-1.0951e-07,5
-1.095e-07,3
-1.0949e-07,3
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,1
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,1
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,2
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,1
-1.0817e-07,1
-1.0816e-07,2
-1.0815e-07,3
-1.0814e-07,1
-1.0813e-07,1
-1.0812e-07,3
-1.0811e-07,7
-1.081e-07,3
-1.0809e-07,3
-1.0808e-07,8
-1.0807e-07,9
-1.0806e-07,12
-1.0805e-07,17
-1.0804e-07,14
-1.0803e-07,25
-1.0802e-07,24
-1.0801e-07,24
-1.08e-07,33
-1.0799e-07,47
-1.0798e-07,32
-1.0797e-07,48
-1.0796e-07,64
-1.0795e-07,63
-1.0794e-07,76
-1.0793e-07,60
-1.0792e-07,94
-1.0791e-07,92
-1.079e-07,93
-1.0789e-07,92
-1.0788e-07,133
-1.0787e-07,116
-1.0786e-07,141
-1.0785e-07,155
-1.0784e-07,173
-1.0783e-07,191
-1.0782e-07,181
-1.0781e-07,234
-1.078e-07,212
-1.0779e-07,226
-1.0778e-07,231
-1.0777e-07,232
-1.0776e-07,221
-1.0775e-07,263
-1.0774e-07,291
-1.0773e-07,226
-1.0772e-07,308
-1.0771e-07,307
-1.077e-07,356
-1.0769e-07,316
-1.0768e-07,368
-1.0767e-07,329
-1.0766e-07,348
-1.0765e-07,380
-1.0764e-07,385
-1.0763e-07,421
-1.0762e-07,431
-1.0761e-07,441
-1.076e-07,456
-1.0759e-07,470
-1.0758e-07,501
-1.0757e-07,485
-1.0756e-07,523
-1.0755e-07,581
-1.0754e-07,547
-1.0753e-07,555
-1.0752e-07,541
-1.0751e-07,580
-1.075e-07,566
-1.0749e-07,531
-1.0748e-07,582
-1.0747e-07,564
-1.0746e-07,569
-1.0745e-07,552
-1.0744e-07,558
-1.0743e-07,515
-1.0742e-07,534
-1.0741e-07,506
-1.074e-07,524
-1.0739e-07,471
-1.0738e-07,467
-1.0737e-07,417
-1.0736e-07,389
-1.0735e-07,391
-1.0734e-07,386
-1.0733e-07,369
-1.0732e-07,320
-1.0731e-07,256
-1.073e-07,282
-1.0729e-07,227
-1.0728e-07,221
-1.0727e-07,211
-1.0726e-07,178
-1.0725e-07,160
-1.0724e-07,154
-1.0723e-07,126
-1.0722e-07,110
-1.0721e-07,111
-1.072e-07,108
-1.0719e-07,93
-1.0718e-07,59
-1.0717e-07,52
-1.0716e-07,60
-1.0715e-07,62
-1.0714e-07,58
-1.0713e-07,43
-1.0712e-07,44
-1.0711e-07,35
-1.071e-07,50
-1.0709e-07,38
-1.0708e-07,32
-1.0707e-07,19
-1.0706e-07,24
-1.0705e-07,23
-1.0704e-07,21
-1.0703e-07,22
-1.0702e-07,14
-1.0701e-07,16
-1.07e-07,18
-1.0699e-07,12
-1.0698e-07,12
-1.0697e-07,13
-1.0696e-07,6
-1.0695e-07,8
-1.0694e-07,5
-1.0693e-07,1
-1.0692e-07,1
-1.0691e-07,1
-1.069e-07,3
-1.0689e-07,1
-1.0688e-07,0
-1.0687e-07,1
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/T=-55/wtf2--00006.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 16:03:33,0                 
Time,Ampl
-1.104e-07,0
-1.1039e-07,1
-1.1038e-07,0
-1.1037e-07,1
-1.1036e-07,1
-1.1035e-07,0
-1.1034e-07,1
-1.1033e-07,1
-1.1032e-07,1
-1.1031e-07,1
-1.103e-07,2
-1.1029e-07,2
-1.1028e-07,2
-1.1027e-07,1
-1.1026e-07,1
-1.1025e-07,0
-1.1024e-07,2
-1.1023e-07,0
-1.1022e-07,2
-1.1021e-07,4
-1.102e-07,2
-1.1019e-07,8
-1.1018e-07,1
-1.1017e-07,1
-1.1016e-07,1
-1.1015e-07,2
-1.1014e-07,2
-1.1013e-07,1
-1.1012e-07,2
-1.1011e-07,4
-1.101e-07,2
-1.1009e-07,3
-1.1008e-07,3
-1.1007e-07,3
-1.1006e-07,4
-1.1005e-07,8
-1.1004e-07,8
-1.1003e-07,5
-1.1002e-07,6
-1.1001e-07,6
-1.1e-07,7
-1.0999e-07,8
-1.0998e-07,14
-1.0997e-07,18
-1.0996e-07,13
-1.0995e-07,24
-1.0994e-07,15
-1.0993e-07,22
-1.0992e-07,13
-1.0991e-07,24
-1.099e-07,28
-1.0989e-07,27
-1.0988e-07,32
-1.0987e-07,24
-1.0986e-07,25
-1.0985e-07,34
-1.0984e-07,26
-1.0983e-07,37
-1.0982e-07,25
-1.0981e-07,32
-1.098e-07,24
-1.0979e-07,19
-1.0978e-07,28
-1.0977e-07,28
-1.0976e-07,28
-1.0975e-07,19
-1.0974e-07,14
-1.0973e-07,19
-1.0972e-07,21
-1.0971e-07,21
-1.097e-07,25
-1.0969e-07,13
-1.0968e-07,15
-1.0967e-07,10
-1.0966e-07,13
-1.0965e-07,5
-1.0964e-07,5
-1.0963e-07,3
-1.0962e-07,3
-1.0961e-07,3
-1.096e-07,1
-1.0959e-07,1
-1.0958e-07,2
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,1
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,2
-1.0826e-07,1
-1.0825e-07,2
-1.0824e-07,0
-1.0823e-07,1
-1.0822e-07,2
-1.0821e-07,2
-1.082e-07,8
-1.0819e-07,6
-1.0818e-07,3
-1.0817e-07,9
-1.0816e-07,15
-1.0815e-07,11
-1.0814e-07,8
-1.0813e-07,16
-1.0812e-07,16
-1.0811e-07,15
-1.081e-07,24
-1.0809e-07,29
-1.0808e-07,29
-1.0807e-07,24
-1.0806e-07,44
-1.0805e-07,35
-1.0804e-07,61
-1.0803e-07,45
-1.0802e-07,71
-1.0801e-07,66
-1.08e-07,73
-1.0799e-07,80
-1.0798e-07,85
-1.0797e-07,102
-1.0796e-07,91
-1.0795e-07,87
-1.0794e-07,115
-1.0793e-07,109
-1.0792e-07,162
-1.0791e-07,145
-1.079e-07,142
-1.0789e-07,157
-1.0788e-07,165
-1.0787e-07,167
-1.0786e-07,167
-1.0785e-07,174
-1.0784e-07,224
-1.0783e-07,208
-1.0782e-07,210
-1.0781e-07,233
-1.078e-07,238
-1.0779e-07,292
-1.0778e-07,287
-1.0777e-07,301
-1.0776e-07,329
-1.0775e-07,311
-1.0774e-07,297
-1.0773e-07,338
-1.0772e-07,339
-1.0771e-07,373
-1.077e-07,394
-1.0769e-07,384
-1.0768e-07,406
-1.0767e-07,453
-1.0766e-07,440
-1.0765e-07,474
-1.0764e-07,463
-1.0763e-07,428
-1.0762e-07,488
-1.0761e-07,508
-1.076e-07,521
-1.0759e-07,511
-1.0758e-07,553
-1.0757e-07,577
-1.0756e-07,549
-1.0755e-07,542
-1.0754e-07,535
-1.0753e-07,536
-1.0752e-07,555
-1.0751e-07,547
-1.075e-07,527
-1.0749e-07,531
-1.0748e-07,493
-1.0747e-07,495
-1.0746e-07,458
-1.0745e-07,486
-1.0744e-07,434
-1.0743e-07,430
-1.0742e-07,380
-1.0741e-07,386
-1.074e-07,341
-1.0739e-07,322
-1.0738e-07,278
-1.0737e-07,251
-1.0736e-07,270
-1.0735e-07,238
-1.0734e-07,240
-1.0733e-07,189
-1.0732e-07,170
-1.0731e-07,149
-1.073e-07,151
-1.0729e-07,140
-1.0728e-07,136
-1.0727e-07,105
-1.0726e-07,93
-1.0725e-07,99
-1.0724e-07,98
-1.0723e-07,68
-1.0722e-07,53
-1.0721e-07,52
-1.072e-07,51
-1.0719e-07,45
-1.0718e-07,44
-1.0717e-07,32
-1.0716e-07,29
-1.0715e-07,33
-1.0714e-07,31
-1.0713e-07,26
-1.0712e-07,20
-1.0711e-07,25
-1.071e-07,23
-1.0709e-07,29
-1.0708e-07,19
-1.0707e-07,31
-1.0706e-07,25
-1.0705e-07,19
-1.0704e-07,16
-1.0703e-07,22
-1.0702e-07,17
-1.0701e-07,13
-1.07e-07,9
-1.0699e-07,4
-1.0698e-07,6
-1.0697e-07,5
-1.0696e-07,4
-1.0695e-07,3
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,1
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,1
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.28/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:22:15,0                 
Time,Ampl
-1.1028e-07,1
-1.1027e-07,3
-1.1026e-07,2
-1.1025e-07,2
-1.1024e-07,3
-1.1023e-07,6
-1.1022e-07,3
-1.1021e-07,2
-1.102e-07,2
-1.1019e-07,3
-1.1018e-07,6
-1.1017e-07,0
-1.1016e-07,6
-1.1015e-07,5
-1.1014e-07,12
-1.1013e-07,4
-1.1012e-07,8
-1.1011e-07,7
-1.101e-07,8
-1.1009e-07,5
-1.1008e-07,6
-1.1007e-07,7
-1.1006e-07,10
-1.1005e-07,9
-1.1004e-07,9
-1.1003e-07,7
-1.1002e-07,5
-1.1001e-07,9
-1.1e-07,9
-1.0999e-07,9
-1.0998e-07,10
-1.0997e-07,4
-1.0996e-07,5
-1.0995e-07,3
-1.0994e-07,11
-1.0993e-07,7
-1.0992e-07,7
-1.0991e-07,13
-1.099e-07,10
-1.0989e-07,14
-1.0988e-07,11
-1.0987e-07,17
-1.0986e-07,11
-1.0985e-07,16
-1.0984e-07,17
-1.0983e-07,18
-1.0982e-07,14
-1.0981e-07,13
-1.098e-07,19
-1.0979e-07,27
-1.0978e-07,18
-1.0977e-07,16
-1.0976e-07,23
-1.0975e-07,37
-1.0974e-07,26
-1.0973e-07,43
-1.0972e-07,43
-1.0971e-07,56
-1.097e-07,59
-1.0969e-07,53
-1.0968e-07,70
-1.0967e-07,78
-1.0966e-07,89
-1.0965e-07,91
-1.0964e-07,103
-1.0963e-07,136
-1.0962e-07,123
-1.0961e-07,145
-1.096e-07,142
-1.0959e-07,151
-1.0958e-07,162
-1.0957e-07,179
-1.0956e-07,173
-1.0955e-07,179
-1.0954e-07,185
-1.0953e-07,163
-1.0952e-07,166
-1.0951e-07,170
-1.095e-07,184
-1.0949e-07,152
-1.0948e-07,147
-1.0947e-07,144
-1.0946e-07,128
-1.0945e-07,112
-1.0944e-07,136
-1.0943e-07,104
-1.0942e-07,101
-1.0941e-07,100
-1.094e-07,86
-1.0939e-07,73
-1.0938e-07,62
-1.0937e-07,59
-1.0936e-07,59
-1.0935e-07,39
-1.0934e-07,38
-1.0933e-07,37
-1.0932e-07,30
-1.0931e-07,27
-1.093e-07,17
-1.0929e-07,20
-1.0928e-07,13
-1.0927e-07,8
-1.0926e-07,3
-1.0925e-07,2
-1.0924e-07,2
-1.0923e-07,2
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,2
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,1
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,3
-1.0793e-07,2
-1.0792e-07,3
-1.0791e-07,5
-1.079e-07,1
-1.0789e-07,6
-1.0788e-07,7
-1.0787e-07,16
-1.0786e-07,11
-1.0785e-07,13
-1.0784e-07,28
-1.0783e-07,28
-1.0782e-07,28
-1.0781e-07,36
-1.078e-07,41
-1.0779e-07,55
-1.0778e-07,62
-1.0777e-07,63
-1.0776e-07,115
-1.0775e-07,111
-1.0774e-07,115
-1.0773e-07,136
-1.0772e-07,194
-1.0771e-07,187
-1.077e-07,223
-1.0769e-07,235
-1.0768e-07,263
-1.0767e-07,257
-1.0766e-07,289
-1.0765e-07,306
-1.0764e-07,330
-1.0763e-07,348
-1.0762e-07,352
-1.0761e-07,367
-1.076e-07,375
-1.0759e-07,391
-1.0758e-07,362
-1.0757e-07,374
-1.0756e-07,354
-1.0755e-07,359
-1.0754e-07,387
-1.0753e-07,374
-1.0752e-07,374
-1.0751e-07,369
-1.075e-07,388
-1.0749e-07,357
-1.0748e-07,352
-1.0747e-07,383
-1.0746e-07,349
-1.0745e-07,352
-1.0744e-07,334
-1.0743e-07,358
-1.0742e-07,343
-1.0741e-07,336
-1.074e-07,356
-1.0739e-07,361
-1.0738e-07,295
-1.0737e-07,329
-1.0736e-07,337
-1.0735e-07,319
-1.0734e-07,326
-1.0733e-07,318
-1.0732e-07,332
-1.0731e-07,301
-1.073e-07,264
-1.0729e-07,277
-1.0728e-07,303
-1.0727e-07,284
-1.0726e-07,212
-1.0725e-07,225
-1.0724e-07,204
-1.0723e-07,231
-1.0722e-07,191
-1.0721e-07,192
-1.072e-07,165
-1.0719e-07,178
-1.0718e-07,172
-1.0717e-07,163
-1.0716e-07,142
-1.0715e-07,130
-1.0714e-07,114
-1.0713e-07,105
-1.0712e-07,100
-1.0711e-07,86
-1.071e-07,68
-1.0709e-07,73
-1.0708e-07,61
-1.0707e-07,67
-1.0706e-07,63
-1.0705e-07,52
-1.0704e-07,45
-1.0703e-07,53
-1.0702e-07,37
-1.0701e-07,48
-1.07e-07,38
-1.0699e-07,29
-1.0698e-07,21
-1.0697e-07,26
-1.0696e-07,19
-1.0695e-07,17
-1.0694e-07,14
-1.0693e-07,16
-1.0692e-07,13
-1.0691e-07,18
-1.069e-07,12
-1.0689e-07,9
-1.0688e-07,9
-1.0687e-07,3
-1.0686e-07,6
-1.0685e-07,7
-1.0684e-07,2
-1.0683e-07,0
-1.0682e-07,3
-1.0681e-07,1
-1.068e-07,1
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,1
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.28/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:25:10,0                 
Time,Ampl
-1.1025e-07,1
-1.1024e-07,4
-1.1023e-07,4
-1.1022e-07,5
-1.1021e-07,2
-1.102e-07,2
-1.1019e-07,2
-1.1018e-07,3
-1.1017e-07,5
-1.1016e-07,6
-1.1015e-07,5
-1.1014e-07,7
-1.1013e-07,6
-1.1012e-07,5
-1.1011e-07,9
-1.101e-07,8
-1.1009e-07,9
-1.1008e-07,11
-1.1007e-07,9
-1.1006e-07,2
-1.1005e-07,6
-1.1004e-07,14
-1.1003e-07,16
-1.1002e-07,10
-1.1001e-07,9
-1.1e-07,7
-1.0999e-07,13
-1.0998e-07,14
-1.0997e-07,14
-1.0996e-07,14
-1.0995e-07,12
-1.0994e-07,11
-1.0993e-07,15
-1.0992e-07,13
-1.0991e-07,8
-1.099e-07,16
-1.0989e-07,18
-1.0988e-07,26
-1.0987e-07,15
-1.0986e-07,24
-1.0985e-07,21
-1.0984e-07,19
-1.0983e-07,30
-1.0982e-07,26
-1.0981e-07,23
-1.098e-07,28
-1.0979e-07,17
-1.0978e-07,17
-1.0977e-07,26
-1.0976e-07,33
-1.0975e-07,27
-1.0974e-07,22
-1.0973e-07,22
-1.0972e-07,25
-1.0971e-07,37
-1.097e-07,35
-1.0969e-07,29
-1.0968e-07,40
-1.0967e-07,33
-1.0966e-07,42
-1.0965e-07,47
-1.0964e-07,31
-1.0963e-07,58
-1.0962e-07,60
-1.0961e-07,57
-1.096e-07,76
-1.0959e-07,74
-1.0958e-07,100
-1.0957e-07,96
-1.0956e-07,99
-1.0955e-07,128
-1.0954e-07,139
-1.0953e-07,141
-1.0952e-07,199
-1.0951e-07,231
-1.095e-07,258
-1.0949e-07,254
-1.0948e-07,304
-1.0947e-07,332
-1.0946e-07,338
-1.0945e-07,411
-1.0944e-07,400
-1.0943e-07,432
-1.0942e-07,433
-1.0941e-07,491
-1.094e-07,478
-1.0939e-07,450
-1.0938e-07,459
-1.0937e-07,505
-1.0936e-07,440
-1.0935e-07,439
-1.0934e-07,403
-1.0933e-07,368
-1.0932e-07,382
-1.0931e-07,339
-1.093e-07,342
-1.0929e-07,273
-1.0928e-07,265
-1.0927e-07,223
-1.0926e-07,198
-1.0925e-07,162
-1.0924e-07,175
-1.0923e-07,151
-1.0922e-07,133
-1.0921e-07,117
-1.092e-07,112
-1.0919e-07,87
-1.0918e-07,82
-1.0917e-07,77
-1.0916e-07,63
-1.0915e-07,56
-1.0914e-07,38
-1.0913e-07,32
-1.0912e-07,36
-1.0911e-07,23
-1.091e-07,24
-1.0909e-07,10
-1.0908e-07,9
-1.0907e-07,6
-1.0906e-07,4
-1.0905e-07,2
-1.0904e-07,1
-1.0903e-07,1
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,1
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,1
-1.0781e-07,1
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,2
-1.0776e-07,3
-1.0775e-07,4
-1.0774e-07,2
-1.0773e-07,5
-1.0772e-07,5
-1.0771e-07,10
-1.077e-07,11
-1.0769e-07,19
-1.0768e-07,19
-1.0767e-07,30
-1.0766e-07,37
-1.0765e-07,50
-1.0764e-07,61
-1.0763e-07,88
-1.0762e-07,120
-1.0761e-07,118
-1.076e-07,124
-1.0759e-07,159
-1.0758e-07,154
-1.0757e-07,179
-1.0756e-07,170
-1.0755e-07,196
-1.0754e-07,169
-1.0753e-07,232
-1.0752e-07,202
-1.0751e-07,221
-1.075e-07,173
-1.0749e-07,186
-1.0748e-07,185
-1.0747e-07,205
-1.0746e-07,183
-1.0745e-07,180
-1.0744e-07,165
-1.0743e-07,174
-1.0742e-07,156
-1.0741e-07,180
-1.074e-07,156
-1.0739e-07,154
-1.0738e-07,147
-1.0737e-07,165
-1.0736e-07,151
-1.0735e-07,138
-1.0734e-07,121
-1.0733e-07,134
-1.0732e-07,103
-1.0731e-07,125
-1.073e-07,104
-1.0729e-07,98
-1.0728e-07,96
-1.0727e-07,123
-1.0726e-07,110
-1.0725e-07,88
-1.0724e-07,102
-1.0723e-07,96
-1.0722e-07,92
-1.0721e-07,88
-1.072e-07,91
-1.0719e-07,86
-1.0718e-07,92
-1.0717e-07,85
-1.0716e-07,77
-1.0715e-07,86
-1.0714e-07,74
-1.0713e-07,60
-1.0712e-07,70
-1.0711e-07,85
-1.071e-07,67
-1.0709e-07,65
-1.0708e-07,59
-1.0707e-07,50
-1.0706e-07,60
-1.0705e-07,48
-1.0704e-07,54
-1.0703e-07,45
-1.0702e-07,57
-1.0701e-07,48
-1.07e-07,47
-1.0699e-07,44
-1.0698e-07,32
-1.0697e-07,25
-1.0696e-07,34
-1.0695e-07,38
-1.0694e-07,33
-1.0693e-07,36
-1.0692e-07,25
-1.0691e-07,18
-1.069e-07,27
-1.0689e-07,21
-1.0688e-07,12
-1.0687e-07,7
-1.0686e-07,9
-1.0685e-07,9
-1.0684e-07,3
-1.0683e-07,5
-1.0682e-07,3
-1.0681e-07,3
-1.068e-07,2
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,1
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,1
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.28/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:29:23,0                 
Time,Ampl
-1.1025e-07,3
-1.1024e-07,2
-1.1023e-07,5
-1.1022e-07,5
-1.1021e-07,4
-1.102e-07,7
-1.1019e-07,5
-1.1018e-07,3
-1.1017e-07,5
-1.1016e-07,4
-1.1015e-07,4
-1.1014e-07,1
-1.1013e-07,4
-1.1012e-07,1
-1.1011e-07,5
-1.101e-07,13
-1.1009e-07,5
-1.1008e-07,6
-1.1007e-07,7
-1.1006e-07,2
-1.1005e-07,9
-1.1004e-07,2
-1.1003e-07,1
-1.1002e-07,9
-1.1001e-07,3
-1.1e-07,3
-1.0999e-07,4
-1.0998e-07,8
-1.0997e-07,6
-1.0996e-07,5
-1.0995e-07,10
-1.0994e-07,10
-1.0993e-07,9
-1.0992e-07,6
-1.0991e-07,12
-1.099e-07,13
-1.0989e-07,10
-1.0988e-07,9
-1.0987e-07,10
-1.0986e-07,7
-1.0985e-07,8
-1.0984e-07,7
-1.0983e-07,10
-1.0982e-07,10
-1.0981e-07,12
-1.098e-07,10
-1.0979e-07,16
-1.0978e-07,15
-1.0977e-07,13
-1.0976e-07,15
-1.0975e-07,13
-1.0974e-07,18
-1.0973e-07,17
-1.0972e-07,17
-1.0971e-07,10
-1.097e-07,9
-1.0969e-07,11
-1.0968e-07,22
-1.0967e-07,11
-1.0966e-07,18
-1.0965e-07,15
-1.0964e-07,18
-1.0963e-07,17
-1.0962e-07,17
-1.0961e-07,30
-1.096e-07,13
-1.0959e-07,15
-1.0958e-07,13
-1.0957e-07,25
-1.0956e-07,22
-1.0955e-07,25
-1.0954e-07,30
-1.0953e-07,28
-1.0952e-07,35
-1.0951e-07,22
-1.095e-07,40
-1.0949e-07,39
-1.0948e-07,47
-1.0947e-07,50
-1.0946e-07,47
-1.0945e-07,61
-1.0944e-07,68
-1.0943e-07,87
-1.0942e-07,107
-1.0941e-07,108
-1.094e-07,131
-1.0939e-07,145
-1.0938e-07,171
-1.0937e-07,174
-1.0936e-07,211
-1.0935e-07,262
-1.0934e-07,298
-1.0933e-07,306
-1.0932e-07,327
-1.0931e-07,357
-1.093e-07,391
-1.0929e-07,387
-1.0928e-07,388
-1.0927e-07,378
-1.0926e-07,416
-1.0925e-07,354
-1.0924e-07,285
-1.0923e-07,313
-1.0922e-07,291
-1.0921e-07,241
-1.092e-07,228
-1.0919e-07,195
-1.0918e-07,166
-1.0917e-07,163
-1.0916e-07,137
-1.0915e-07,111
-1.0914e-07,112
-1.0913e-07,120
-1.0912e-07,71
-1.0911e-07,80
-1.091e-07,70
-1.0909e-07,64
-1.0908e-07,44
-1.0907e-07,34
-1.0906e-07,33
-1.0905e-07,39
-1.0904e-07,24
-1.0903e-07,35
-1.0902e-07,19
-1.0901e-07,18
-1.09e-07,13
-1.0899e-07,10
-1.0898e-07,5
-1.0897e-07,10
-1.0896e-07,6
-1.0895e-07,6
-1.0894e-07,2
-1.0893e-07,1
-1.0892e-07,0
-1.0891e-07,1
-1.089e-07,0
-1.0889e-07,3
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,0
-1.0763e-07,0
-1.0762e-07,0
-1.0761e-07,0
-1.076e-07,1
-1.0759e-07,0
-1.0758e-07,3
-1.0757e-07,3
-1.0756e-07,3
-1.0755e-07,4
-1.0754e-07,3
-1.0753e-07,10
-1.0752e-07,7
-1.0751e-07,13
-1.075e-07,4
-1.0749e-07,12
-1.0748e-07,23
-1.0747e-07,23
-1.0746e-07,23
-1.0745e-07,32
-1.0744e-07,41
-1.0743e-07,41
-1.0742e-07,33
-1.0741e-07,47
-1.074e-07,31
-1.0739e-07,62
-1.0738e-07,38
-1.0737e-07,39
-1.0736e-07,37
-1.0735e-07,45
-1.0734e-07,40
-1.0733e-07,42
-1.0732e-07,42
-1.0731e-07,38
-1.073e-07,34
-1.0729e-07,32
-1.0728e-07,45
-1.0727e-07,28
-1.0726e-07,36
-1.0725e-07,29
-1.0724e-07,28
-1.0723e-07,27
-1.0722e-07,31
-1.0721e-07,28
-1.072e-07,31
-1.0719e-07,27
-1.0718e-07,20
-1.0717e-07,26
-1.0716e-07,22
-1.0715e-07,25
-1.0714e-07,24
-1.0713e-07,27
-1.0712e-07,24
-1.0711e-07,17
-1.071e-07,23
-1.0709e-07,24
-1.0708e-07,10
-1.0707e-07,14
-1.0706e-07,13
-1.0705e-07,14
-1.0704e-07,10
-1.0703e-07,7
-1.0702e-07,18
-1.0701e-07,12
-1.07e-07,8
-1.0699e-07,7
-1.0698e-07,4
-1.0697e-07,14
-1.0696e-07,6
-1.0695e-07,7
-1.0694e-07,4
-1.0693e-07,4
-1.0692e-07,4
-1.0691e-07,2
-1.069e-07,5
-1.0689e-07,5
-1.0688e-07,5
-1.0687e-07,3
-1.0686e-07,3
-1.0685e-07,0
-1.0684e-07,2
-1.0683e-07,1
-1.0682e-07,1
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,1
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.28/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:33:19,0                 
Time,Ampl
-1.1025e-07,5
-1.1024e-07,1
-1.1023e-07,2
-1.1022e-07,1
-1.1021e-07,5
-1.102e-07,3
-1.1019e-07,4
-1.1018e-07,1
-1.1017e-07,0
-1.1016e-07,2
-1.1015e-07,4
-1.1014e-07,3
-1.1013e-07,2
-1.1012e-07,2
-1.1011e-07,3
-1.101e-07,2
-1.1009e-07,3
-1.1008e-07,4
-1.1007e-07,4
-1.1006e-07,2
-1.1005e-07,7
-1.1004e-07,3
-1.1003e-07,5
-1.1002e-07,3
-1.1001e-07,2
-1.1e-07,7
-1.0999e-07,5
-1.0998e-07,4
-1.0997e-07,4
-1.0996e-07,8
-1.0995e-07,4
-1.0994e-07,9
-1.0993e-07,5
-1.0992e-07,7
-1.0991e-07,8
-1.099e-07,10
-1.0989e-07,14
-1.0988e-07,19
-1.0987e-07,18
-1.0986e-07,16
-1.0985e-07,21
-1.0984e-07,17
-1.0983e-07,33
-1.0982e-07,26
-1.0981e-07,19
-1.098e-07,32
-1.0979e-07,31
-1.0978e-07,34
-1.0977e-07,46
-1.0976e-07,48
-1.0975e-07,40
-1.0974e-07,43
-1.0973e-07,60
-1.0972e-07,57
-1.0971e-07,61
-1.097e-07,75
-1.0969e-07,65
-1.0968e-07,87
-1.0967e-07,78
-1.0966e-07,60
-1.0965e-07,76
-1.0964e-07,62
-1.0963e-07,61
-1.0962e-07,81
-1.0961e-07,71
-1.096e-07,59
-1.0959e-07,51
-1.0958e-07,57
-1.0957e-07,68
-1.0956e-07,53
-1.0955e-07,38
-1.0954e-07,37
-1.0953e-07,32
-1.0952e-07,34
-1.0951e-07,23
-1.095e-07,26
-1.0949e-07,25
-1.0948e-07,21
-1.0947e-07,20
-1.0946e-07,14
-1.0945e-07,16
-1.0944e-07,14
-1.0943e-07,5
-1.0942e-07,3
-1.0941e-07,7
-1.094e-07,2
-1.0939e-07,4
-1.0938e-07,3
-1.0937e-07,0
-1.0936e-07,3
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,1
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,1
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,1
-1.0807e-07,1
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,1
-1.0803e-07,3
-1.0802e-07,2
-1.0801e-07,5
-1.08e-07,5
-1.0799e-07,4
-1.0798e-07,11
-1.0797e-07,5
-1.0796e-07,12
-1.0795e-07,12
-1.0794e-07,27
-1.0793e-07,16
-1.0792e-07,31
-1.0791e-07,25
-1.079e-07,50
-1.0789e-07,42
-1.0788e-07,69
-1.0787e-07,73
-1.0786e-07,86
-1.0785e-07,87
-1.0784e-07,127
-1.0783e-07,118
-1.0782e-07,130
-1.0781e-07,155
-1.078e-07,137
-1.0779e-07,190
-1.0778e-07,221
-1.0777e-07,201
-1.0776e-07,206
-1.0775e-07,267
-1.0774e-07,248
-1.0773e-07,258
-1.0772e-07,280
-1.0771e-07,259
-1.077e-07,300
-1.0769e-07,301
-1.0768e-07,335
-1.0767e-07,342
-1.0766e-07,360
-1.0765e-07,354
-1.0764e-07,349
-1.0763e-07,361
-1.0762e-07,392
-1.0761e-07,371
-1.076e-07,413
-1.0759e-07,384
-1.0758e-07,374
-1.0757e-07,414
-1.0756e-07,392
-1.0755e-07,433
-1.0754e-07,425
-1.0753e-07,414
-1.0752e-07,453
-1.0751e-07,434
-1.075e-07,395
-1.0749e-07,443
-1.0748e-07,455
-1.0747e-07,449
-1.0746e-07,441
-1.0745e-07,447
-1.0744e-07,451
-1.0743e-07,413
-1.0742e-07,411
-1.0741e-07,425
-1.074e-07,409
-1.0739e-07,405
-1.0738e-07,416
-1.0737e-07,360
-1.0736e-07,368
-1.0735e-07,392
-1.0734e-07,372
-1.0733e-07,329
-1.0732e-07,292
-1.0731e-07,318
-1.073e-07,302
-1.0729e-07,282
-1.0728e-07,252
-1.0727e-07,266
-1.0726e-07,224
-1.0725e-07,222
-1.0724e-07,206
-1.0723e-07,164
-1.0722e-07,187
-1.0721e-07,145
-1.072e-07,149
-1.0719e-07,136
-1.0718e-07,114
-1.0717e-07,100
-1.0716e-07,86
-1.0715e-07,75
-1.0714e-07,82
-1.0713e-07,66
-1.0712e-07,74
-1.0711e-07,53
-1.071e-07,41
-1.0709e-07,52
-1.0708e-07,48
-1.0707e-07,35
-1.0706e-07,36
-1.0705e-07,30
-1.0704e-07,27
-1.0703e-07,29
-1.0702e-07,32
-1.0701e-07,23
-1.07e-07,18
-1.0699e-07,15
-1.0698e-07,20
-1.0697e-07,18
-1.0696e-07,15
-1.0695e-07,11
-1.0694e-07,12
-1.0693e-07,8
-1.0692e-07,13
-1.0691e-07,10
-1.069e-07,4
-1.0689e-07,6
-1.0688e-07,5
-1.0687e-07,4
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.28/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:36:14,0                 
Time,Ampl
-1.1032e-07,1
-1.1031e-07,4
-1.103e-07,1
-1.1029e-07,3
-1.1028e-07,3
-1.1027e-07,2
-1.1026e-07,0
-1.1025e-07,3
-1.1024e-07,3
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,1
-1.102e-07,2
-1.1019e-07,1
-1.1018e-07,1
-1.1017e-07,1
-1.1016e-07,5
-1.1015e-07,3
-1.1014e-07,2
-1.1013e-07,3
-1.1012e-07,4
-1.1011e-07,2
-1.101e-07,6
-1.1009e-07,5
-1.1008e-07,6
-1.1007e-07,1
-1.1006e-07,5
-1.1005e-07,5
-1.1004e-07,9
-1.1003e-07,10
-1.1002e-07,11
-1.1001e-07,14
-1.1e-07,15
-1.0999e-07,12
-1.0998e-07,15
-1.0997e-07,10
-1.0996e-07,20
-1.0995e-07,18
-1.0994e-07,13
-1.0993e-07,24
-1.0992e-07,19
-1.0991e-07,27
-1.099e-07,28
-1.0989e-07,23
-1.0988e-07,21
-1.0987e-07,31
-1.0986e-07,37
-1.0985e-07,30
-1.0984e-07,34
-1.0983e-07,36
-1.0982e-07,49
-1.0981e-07,40
-1.098e-07,33
-1.0979e-07,40
-1.0978e-07,39
-1.0977e-07,38
-1.0976e-07,34
-1.0975e-07,22
-1.0974e-07,32
-1.0973e-07,24
-1.0972e-07,29
-1.0971e-07,26
-1.097e-07,13
-1.0969e-07,24
-1.0968e-07,13
-1.0967e-07,26
-1.0966e-07,16
-1.0965e-07,9
-1.0964e-07,9
-1.0963e-07,9
-1.0962e-07,11
-1.0961e-07,6
-1.096e-07,5
-1.0959e-07,6
-1.0958e-07,1
-1.0957e-07,4
-1.0956e-07,2
-1.0955e-07,1
-1.0954e-07,0
-1.0953e-07,1
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,1
-1.0825e-07,0
-1.0824e-07,1
-1.0823e-07,2
-1.0822e-07,0
-1.0821e-07,1
-1.082e-07,1
-1.0819e-07,2
-1.0818e-07,1
-1.0817e-07,3
-1.0816e-07,3
-1.0815e-07,4
-1.0814e-07,5
-1.0813e-07,4
-1.0812e-07,7
-1.0811e-07,6
-1.081e-07,13
-1.0809e-07,10
-1.0808e-07,20
-1.0807e-07,18
-1.0806e-07,18
-1.0805e-07,19
-1.0804e-07,32
-1.0803e-07,57
-1.0802e-07,43
-1.0801e-07,65
-1.08e-07,62
-1.0799e-07,76
-1.0798e-07,86
-1.0797e-07,91
-1.0796e-07,98
-1.0795e-07,94
-1.0794e-07,125
-1.0793e-07,136
-1.0792e-07,123
-1.0791e-07,147
-1.079e-07,145
-1.0789e-07,174
-1.0788e-07,169
-1.0787e-07,196
-1.0786e-07,204
-1.0785e-07,186
-1.0784e-07,199
-1.0783e-07,208
-1.0782e-07,221
-1.0781e-07,247
-1.078e-07,224
-1.0779e-07,242
-1.0778e-07,249
-1.0777e-07,265
-1.0776e-07,286
-1.0775e-07,308
-1.0774e-07,255
-1.0773e-07,311
-1.0772e-07,310
-1.0771e-07,329
-1.077e-07,370
-1.0769e-07,356
-1.0768e-07,358
-1.0767e-07,371
-1.0766e-07,369
-1.0765e-07,359
-1.0764e-07,368
-1.0763e-07,375
-1.0762e-07,378
-1.0761e-07,427
-1.076e-07,396
-1.0759e-07,460
-1.0758e-07,390
-1.0757e-07,469
-1.0756e-07,427
-1.0755e-07,428
-1.0754e-07,433
-1.0753e-07,385
-1.0752e-07,411
-1.0751e-07,399
-1.075e-07,441
-1.0749e-07,404
-1.0748e-07,357
-1.0747e-07,391
-1.0746e-07,404
-1.0745e-07,391
-1.0744e-07,350
-1.0743e-07,328
-1.0742e-07,307
-1.0741e-07,315
-1.074e-07,286
-1.0739e-07,267
-1.0738e-07,219
-1.0737e-07,213
-1.0736e-07,203
-1.0735e-07,179
-1.0734e-07,188
-1.0733e-07,186
-1.0732e-07,160
-1.0731e-07,144
-1.073e-07,124
-1.0729e-07,121
-1.0728e-07,116
-1.0727e-07,114
-1.0726e-07,108
-1.0725e-07,74
-1.0724e-07,89
-1.0723e-07,75
-1.0722e-07,52
-1.0721e-07,71
-1.072e-07,56
-1.0719e-07,49
-1.0718e-07,34
-1.0717e-07,41
-1.0716e-07,22
-1.0715e-07,39
-1.0714e-07,24
-1.0713e-07,31
-1.0712e-07,38
-1.0711e-07,19
-1.071e-07,26
-1.0709e-07,22
-1.0708e-07,29
-1.0707e-07,27
-1.0706e-07,19
-1.0705e-07,27
-1.0704e-07,22
-1.0703e-07,18
-1.0702e-07,18
-1.0701e-07,10
-1.07e-07,20
-1.0699e-07,9
-1.0698e-07,11
-1.0697e-07,9
-1.0696e-07,8
-1.0695e-07,5
-1.0694e-07,2
-1.0693e-07,2
-1.0692e-07,1
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,1
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,1
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.37/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:05:42,0                 
Time,Ampl
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,1
-1.1029e-07,0
-1.1028e-07,2
-1.1027e-07,1
-1.1026e-07,0
-1.1025e-07,2
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,1
-1.1021e-07,1
-1.102e-07,5
-1.1019e-07,2
-1.1018e-07,4
-1.1017e-07,2
-1.1016e-07,2
-1.1015e-07,3
-1.1014e-07,2
-1.1013e-07,2
-1.1012e-07,1
-1.1011e-07,3
-1.101e-07,3
-1.1009e-07,5
-1.1008e-07,0
-1.1007e-07,3
-1.1006e-07,1
-1.1005e-07,5
-1.1004e-07,3
-1.1003e-07,4
-1.1002e-07,3
-1.1001e-07,4
-1.1e-07,2
-1.0999e-07,4
-1.0998e-07,1
-1.0997e-07,1
-1.0996e-07,4
-1.0995e-07,3
-1.0994e-07,4
-1.0993e-07,2
-1.0992e-07,1
-1.0991e-07,5
-1.099e-07,3
-1.0989e-07,4
-1.0988e-07,5
-1.0987e-07,6
-1.0986e-07,5
-1.0985e-07,3
-1.0984e-07,3
-1.0983e-07,10
-1.0982e-07,9
-1.0981e-07,5
-1.098e-07,6
-1.0979e-07,6
-1.0978e-07,10
-1.0977e-07,8
-1.0976e-07,11
-1.0975e-07,16
-1.0974e-07,10
-1.0973e-07,17
-1.0972e-07,16
-1.0971e-07,14
-1.097e-07,26
-1.0969e-07,35
-1.0968e-07,28
-1.0967e-07,32
-1.0966e-07,24
-1.0965e-07,44
-1.0964e-07,45
-1.0963e-07,58
-1.0962e-07,52
-1.0961e-07,59
-1.096e-07,78
-1.0959e-07,83
-1.0958e-07,93
-1.0957e-07,114
-1.0956e-07,107
-1.0955e-07,112
-1.0954e-07,104
-1.0953e-07,112
-1.0952e-07,127
-1.0951e-07,116
-1.095e-07,144
-1.0949e-07,128
-1.0948e-07,140
-1.0947e-07,123
-1.0946e-07,148
-1.0945e-07,137
-1.0944e-07,105
-1.0943e-07,105
-1.0942e-07,125
-1.0941e-07,102
-1.094e-07,119
-1.0939e-07,99
-1.0938e-07,87
-1.0937e-07,98
-1.0936e-07,76
-1.0935e-07,73
-1.0934e-07,70
-1.0933e-07,56
-1.0932e-07,69
-1.0931e-07,37
-1.093e-07,36
-1.0929e-07,26
-1.0928e-07,27
-1.0927e-07,23
-1.0926e-07,17
-1.0925e-07,7
-1.0924e-07,11
-1.0923e-07,5
-1.0922e-07,4
-1.0921e-07,0
-1.092e-07,1
-1.0919e-07,2
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,1
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,1
-1.0799e-07,1
-1.0798e-07,1
-1.0797e-07,1
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,5
-1.0791e-07,2
-1.079e-07,5
-1.0789e-07,4
-1.0788e-07,3
-1.0787e-07,5
-1.0786e-07,7
-1.0785e-07,6
-1.0784e-07,9
-1.0783e-07,10
-1.0782e-07,16
-1.0781e-07,33
-1.078e-07,31
-1.0779e-07,29
-1.0778e-07,44
-1.0777e-07,40
-1.0776e-07,49
-1.0775e-07,92
-1.0774e-07,69
-1.0773e-07,73
-1.0772e-07,107
-1.0771e-07,123
-1.077e-07,153
-1.0769e-07,132
-1.0768e-07,186
-1.0767e-07,203
-1.0766e-07,175
-1.0765e-07,215
-1.0764e-07,242
-1.0763e-07,253
-1.0762e-07,302
-1.0761e-07,264
-1.076e-07,302
-1.0759e-07,268
-1.0758e-07,324
-1.0757e-07,311
-1.0756e-07,299
-1.0755e-07,340
-1.0754e-07,325
-1.0753e-07,332
-1.0752e-07,322
-1.0751e-07,314
-1.075e-07,333
-1.0749e-07,348
-1.0748e-07,323
-1.0747e-07,330
-1.0746e-07,353
-1.0745e-07,325
-1.0744e-07,309
-1.0743e-07,308
-1.0742e-07,327
-1.0741e-07,307
-1.074e-07,334
-1.0739e-07,314
-1.0738e-07,321
-1.0737e-07,330
-1.0736e-07,328
-1.0735e-07,287
-1.0734e-07,303
-1.0733e-07,307
-1.0732e-07,308
-1.0731e-07,306
-1.073e-07,270
-1.0729e-07,259
-1.0728e-07,273
-1.0727e-07,331
-1.0726e-07,267
-1.0725e-07,245
-1.0724e-07,235
-1.0723e-07,236
-1.0722e-07,208
-1.0721e-07,208
-1.072e-07,168
-1.0719e-07,228
-1.0718e-07,178
-1.0717e-07,161
-1.0716e-07,158
-1.0715e-07,137
-1.0714e-07,124
-1.0713e-07,124
-1.0712e-07,101
-1.0711e-07,100
-1.071e-07,100
-1.0709e-07,83
-1.0708e-07,66
-1.0707e-07,66
-1.0706e-07,66
-1.0705e-07,68
-1.0704e-07,52
-1.0703e-07,48
-1.0702e-07,40
-1.0701e-07,37
-1.07e-07,34
-1.0699e-07,28
-1.0698e-07,27
-1.0697e-07,24
-1.0696e-07,18
-1.0695e-07,22
-1.0694e-07,17
-1.0693e-07,19
-1.0692e-07,16
-1.0691e-07,19
-1.069e-07,13
-1.0689e-07,10
-1.0688e-07,10
-1.0687e-07,13
-1.0686e-07,9
-1.0685e-07,6
-1.0684e-07,9
-1.0683e-07,2
-1.0682e-07,3
-1.0681e-07,1
-1.068e-07,2
-1.0679e-07,0
-1.0678e-07,1
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.37/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:08:05,0                 
Time,Ampl
-1.1026e-07,1
-1.1025e-07,2
-1.1024e-07,1
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,2
-1.102e-07,1
-1.1019e-07,1
-1.1018e-07,4
-1.1017e-07,4
-1.1016e-07,2
-1.1015e-07,4
-1.1014e-07,3
-1.1013e-07,1
-1.1012e-07,6
-1.1011e-07,5
-1.101e-07,4
-1.1009e-07,6
-1.1008e-07,4
-1.1007e-07,5
-1.1006e-07,8
-1.1005e-07,5
-1.1004e-07,9
-1.1003e-07,14
-1.1002e-07,7
-1.1001e-07,7
-1.1e-07,2
-1.0999e-07,7
-1.0998e-07,7
-1.0997e-07,9
-1.0996e-07,5
-1.0995e-07,12
-1.0994e-07,13
-1.0993e-07,10
-1.0992e-07,16
-1.0991e-07,11
-1.099e-07,10
-1.0989e-07,6
-1.0988e-07,7
-1.0987e-07,7
-1.0986e-07,8
-1.0985e-07,12
-1.0984e-07,17
-1.0983e-07,10
-1.0982e-07,11
-1.0981e-07,12
-1.098e-07,20
-1.0979e-07,9
-1.0978e-07,9
-1.0977e-07,8
-1.0976e-07,14
-1.0975e-07,10
-1.0974e-07,14
-1.0973e-07,12
-1.0972e-07,19
-1.0971e-07,13
-1.097e-07,17
-1.0969e-07,15
-1.0968e-07,23
-1.0967e-07,18
-1.0966e-07,24
-1.0965e-07,24
-1.0964e-07,32
-1.0963e-07,26
-1.0962e-07,26
-1.0961e-07,37
-1.096e-07,34
-1.0959e-07,46
-1.0958e-07,59
-1.0957e-07,55
-1.0956e-07,58
-1.0955e-07,85
-1.0954e-07,86
-1.0953e-07,97
-1.0952e-07,139
-1.0951e-07,113
-1.095e-07,131
-1.0949e-07,168
-1.0948e-07,181
-1.0947e-07,205
-1.0946e-07,253
-1.0945e-07,277
-1.0944e-07,321
-1.0943e-07,303
-1.0942e-07,347
-1.0941e-07,399
-1.094e-07,391
-1.0939e-07,400
-1.0938e-07,410
-1.0937e-07,444
-1.0936e-07,458
-1.0935e-07,451
-1.0934e-07,397
-1.0933e-07,408
-1.0932e-07,403
-1.0931e-07,424
-1.093e-07,362
-1.0929e-07,377
-1.0928e-07,338
-1.0927e-07,292
-1.0926e-07,287
-1.0925e-07,255
-1.0924e-07,233
-1.0923e-07,203
-1.0922e-07,223
-1.0921e-07,207
-1.092e-07,134
-1.0919e-07,129
-1.0918e-07,141
-1.0917e-07,110
-1.0916e-07,108
-1.0915e-07,82
-1.0914e-07,81
-1.0913e-07,79
-1.0912e-07,58
-1.0911e-07,55
-1.091e-07,37
-1.0909e-07,33
-1.0908e-07,29
-1.0907e-07,23
-1.0906e-07,15
-1.0905e-07,15
-1.0904e-07,12
-1.0903e-07,5
-1.0902e-07,6
-1.0901e-07,2
-1.09e-07,0
-1.0899e-07,1
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,1
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,1
-1.0779e-07,0
-1.0778e-07,1
-1.0777e-07,5
-1.0776e-07,1
-1.0775e-07,2
-1.0774e-07,10
-1.0773e-07,6
-1.0772e-07,16
-1.0771e-07,15
-1.077e-07,24
-1.0769e-07,17
-1.0768e-07,22
-1.0767e-07,40
-1.0766e-07,49
-1.0765e-07,48
-1.0764e-07,68
-1.0763e-07,81
-1.0762e-07,83
-1.0761e-07,102
-1.076e-07,120
-1.0759e-07,135
-1.0758e-07,168
-1.0757e-07,161
-1.0756e-07,144
-1.0755e-07,138
-1.0754e-07,167
-1.0753e-07,166
-1.0752e-07,166
-1.0751e-07,181
-1.075e-07,187
-1.0749e-07,183
-1.0748e-07,200
-1.0747e-07,207
-1.0746e-07,175
-1.0745e-07,153
-1.0744e-07,171
-1.0743e-07,162
-1.0742e-07,153
-1.0741e-07,168
-1.074e-07,164
-1.0739e-07,139
-1.0738e-07,152
-1.0737e-07,145
-1.0736e-07,139
-1.0735e-07,117
-1.0734e-07,130
-1.0733e-07,131
-1.0732e-07,124
-1.0731e-07,109
-1.073e-07,115
-1.0729e-07,125
-1.0728e-07,113
-1.0727e-07,90
-1.0726e-07,100
-1.0725e-07,102
-1.0724e-07,101
-1.0723e-07,97
-1.0722e-07,99
-1.0721e-07,89
-1.072e-07,85
-1.0719e-07,72
-1.0718e-07,80
-1.0717e-07,93
-1.0716e-07,74
-1.0715e-07,85
-1.0714e-07,76
-1.0713e-07,77
-1.0712e-07,66
-1.0711e-07,57
-1.071e-07,70
-1.0709e-07,65
-1.0708e-07,56
-1.0707e-07,56
-1.0706e-07,50
-1.0705e-07,54
-1.0704e-07,62
-1.0703e-07,53
-1.0702e-07,39
-1.0701e-07,30
-1.07e-07,28
-1.0699e-07,36
-1.0698e-07,25
-1.0697e-07,27
-1.0696e-07,34
-1.0695e-07,20
-1.0694e-07,26
-1.0693e-07,22
-1.0692e-07,22
-1.0691e-07,20
-1.069e-07,6
-1.0689e-07,21
-1.0688e-07,10
-1.0687e-07,12
-1.0686e-07,8
-1.0685e-07,10
-1.0684e-07,8
-1.0683e-07,2
-1.0682e-07,5
-1.0681e-07,1
-1.068e-07,1
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.37/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:10:52,0                 
Time,Ampl
-1.1026e-07,5
-1.1025e-07,2
-1.1024e-07,4
-1.1023e-07,8
-1.1022e-07,5
-1.1021e-07,4
-1.102e-07,5
-1.1019e-07,5
-1.1018e-07,6
-1.1017e-07,2
-1.1016e-07,3
-1.1015e-07,6
-1.1014e-07,4
-1.1013e-07,5
-1.1012e-07,5
-1.1011e-07,3
-1.101e-07,5
-1.1009e-07,5
-1.1008e-07,5
-1.1007e-07,4
-1.1006e-07,9
-1.1005e-07,9
-1.1004e-07,7
-1.1003e-07,7
-1.1002e-07,8
-1.1001e-07,6
-1.1e-07,4
-1.0999e-07,10
-1.0998e-07,5
-1.0997e-07,13
-1.0996e-07,9
-1.0995e-07,8
-1.0994e-07,10
-1.0993e-07,16
-1.0992e-07,14
-1.0991e-07,13
-1.099e-07,13
-1.0989e-07,8
-1.0988e-07,13
-1.0987e-07,17
-1.0986e-07,19
-1.0985e-07,11
-1.0984e-07,12
-1.0983e-07,10
-1.0982e-07,14
-1.0981e-07,18
-1.098e-07,20
-1.0979e-07,16
-1.0978e-07,14
-1.0977e-07,14
-1.0976e-07,15
-1.0975e-07,20
-1.0974e-07,15
-1.0973e-07,17
-1.0972e-07,24
-1.0971e-07,10
-1.097e-07,19
-1.0969e-07,19
-1.0968e-07,18
-1.0967e-07,22
-1.0966e-07,29
-1.0965e-07,25
-1.0964e-07,14
-1.0963e-07,21
-1.0962e-07,22
-1.0961e-07,23
-1.096e-07,20
-1.0959e-07,27
-1.0958e-07,25
-1.0957e-07,21
-1.0956e-07,29
-1.0955e-07,39
-1.0954e-07,36
-1.0953e-07,47
-1.0952e-07,36
-1.0951e-07,41
-1.095e-07,46
-1.0949e-07,52
-1.0948e-07,63
-1.0947e-07,77
-1.0946e-07,92
-1.0945e-07,106
-1.0944e-07,103
-1.0943e-07,116
-1.0942e-07,166
-1.0941e-07,173
-1.094e-07,235
-1.0939e-07,224
-1.0938e-07,267
-1.0937e-07,299
-1.0936e-07,378
-1.0935e-07,414
-1.0934e-07,496
-1.0933e-07,512
-1.0932e-07,588
-1.0931e-07,627
-1.093e-07,674
-1.0929e-07,685
-1.0928e-07,717
-1.0927e-07,683
-1.0926e-07,730
-1.0925e-07,739
-1.0924e-07,676
-1.0923e-07,585
-1.0922e-07,614
-1.0921e-07,574
-1.092e-07,503
-1.0919e-07,517
-1.0918e-07,412
-1.0917e-07,407
-1.0916e-07,333
-1.0915e-07,320
-1.0914e-07,321
-1.0913e-07,251
-1.0912e-07,246
-1.0911e-07,224
-1.091e-07,169
-1.0909e-07,160
-1.0908e-07,131
-1.0907e-07,146
-1.0906e-07,111
-1.0905e-07,98
-1.0904e-07,83
-1.0903e-07,78
-1.0902e-07,65
-1.0901e-07,51
-1.09e-07,49
-1.0899e-07,34
-1.0898e-07,42
-1.0897e-07,32
-1.0896e-07,30
-1.0895e-07,17
-1.0894e-07,16
-1.0893e-07,14
-1.0892e-07,11
-1.0891e-07,4
-1.089e-07,6
-1.0889e-07,2
-1.0888e-07,1
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,1
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,2
-1.0764e-07,0
-1.0763e-07,2
-1.0762e-07,4
-1.0761e-07,3
-1.076e-07,4
-1.0759e-07,3
-1.0758e-07,4
-1.0757e-07,5
-1.0756e-07,16
-1.0755e-07,14
-1.0754e-07,18
-1.0753e-07,24
-1.0752e-07,26
-1.0751e-07,34
-1.075e-07,42
-1.0749e-07,52
-1.0748e-07,47
-1.0747e-07,57
-1.0746e-07,69
-1.0745e-07,66
-1.0744e-07,78
-1.0743e-07,63
-1.0742e-07,70
-1.0741e-07,43
-1.074e-07,53
-1.0739e-07,46
-1.0738e-07,74
-1.0737e-07,58
-1.0736e-07,55
-1.0735e-07,55
-1.0734e-07,58
-1.0733e-07,55
-1.0732e-07,54
-1.0731e-07,49
-1.073e-07,53
-1.0729e-07,51
-1.0728e-07,49
-1.0727e-07,53
-1.0726e-07,42
-1.0725e-07,47
-1.0724e-07,42
-1.0723e-07,39
-1.0722e-07,40
-1.0721e-07,45
-1.072e-07,42
-1.0719e-07,35
-1.0718e-07,41
-1.0717e-07,44
-1.0716e-07,38
-1.0715e-07,18
-1.0714e-07,34
-1.0713e-07,42
-1.0712e-07,32
-1.0711e-07,32
-1.071e-07,25
-1.0709e-07,17
-1.0708e-07,30
-1.0707e-07,23
-1.0706e-07,14
-1.0705e-07,28
-1.0704e-07,23
-1.0703e-07,19
-1.0702e-07,12
-1.0701e-07,24
-1.07e-07,20
-1.0699e-07,15
-1.0698e-07,19
-1.0697e-07,9
-1.0696e-07,14
-1.0695e-07,10
-1.0694e-07,11
-1.0693e-07,13
-1.0692e-07,8
-1.0691e-07,10
-1.069e-07,5
-1.0689e-07,7
-1.0688e-07,6
-1.0687e-07,5
-1.0686e-07,3
-1.0685e-07,1
-1.0684e-07,2
-1.0683e-07,2
-1.0682e-07,0
-1.0681e-07,1
-1.068e-07,1
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,1
-1.0676e-07,1
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.37/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:15:41,0                 
Time,Ampl
-1.1026e-07,2
-1.1025e-07,1
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,2
-1.102e-07,2
-1.1019e-07,1
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,2
-1.1015e-07,2
-1.1014e-07,3
-1.1013e-07,2
-1.1012e-07,0
-1.1011e-07,3
-1.101e-07,3
-1.1009e-07,2
-1.1008e-07,0
-1.1007e-07,3
-1.1006e-07,1
-1.1005e-07,1
-1.1004e-07,3
-1.1003e-07,1
-1.1002e-07,0
-1.1001e-07,5
-1.1e-07,2
-1.0999e-07,3
-1.0998e-07,2
-1.0997e-07,4
-1.0996e-07,5
-1.0995e-07,2
-1.0994e-07,1
-1.0993e-07,2
-1.0992e-07,3
-1.0991e-07,6
-1.099e-07,7
-1.0989e-07,5
-1.0988e-07,9
-1.0987e-07,19
-1.0986e-07,6
-1.0985e-07,6
-1.0984e-07,20
-1.0983e-07,11
-1.0982e-07,23
-1.0981e-07,21
-1.098e-07,19
-1.0979e-07,26
-1.0978e-07,20
-1.0977e-07,36
-1.0976e-07,28
-1.0975e-07,28
-1.0974e-07,26
-1.0973e-07,40
-1.0972e-07,41
-1.0971e-07,39
-1.097e-07,54
-1.0969e-07,39
-1.0968e-07,40
-1.0967e-07,49
-1.0966e-07,51
-1.0965e-07,49
-1.0964e-07,55
-1.0963e-07,51
-1.0962e-07,59
-1.0961e-07,50
-1.096e-07,42
-1.0959e-07,41
-1.0958e-07,55
-1.0957e-07,33
-1.0956e-07,42
-1.0955e-07,42
-1.0954e-07,29
-1.0953e-07,24
-1.0952e-07,28
-1.0951e-07,31
-1.095e-07,14
-1.0949e-07,31
-1.0948e-07,18
-1.0947e-07,17
-1.0946e-07,12
-1.0945e-07,9
-1.0944e-07,6
-1.0943e-07,6
-1.0942e-07,6
-1.0941e-07,3
-1.094e-07,3
-1.0939e-07,3
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,1
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,1
-1.0809e-07,0
-1.0808e-07,1
-1.0807e-07,0
-1.0806e-07,1
-1.0805e-07,1
-1.0804e-07,1
-1.0803e-07,4
-1.0802e-07,3
-1.0801e-07,4
-1.08e-07,8
-1.0799e-07,5
-1.0798e-07,5
-1.0797e-07,7
-1.0796e-07,8
-1.0795e-07,12
-1.0794e-07,20
-1.0793e-07,9
-1.0792e-07,23
-1.0791e-07,36
-1.079e-07,47
-1.0789e-07,44
-1.0788e-07,57
-1.0787e-07,60
-1.0786e-07,61
-1.0785e-07,74
-1.0784e-07,98
-1.0783e-07,85
-1.0782e-07,101
-1.0781e-07,113
-1.078e-07,127
-1.0779e-07,121
-1.0778e-07,153
-1.0777e-07,129
-1.0776e-07,156
-1.0775e-07,182
-1.0774e-07,194
-1.0773e-07,180
-1.0772e-07,166
-1.0771e-07,219
-1.077e-07,228
-1.0769e-07,241
-1.0768e-07,242
-1.0767e-07,237
-1.0766e-07,241
-1.0765e-07,264
-1.0764e-07,257
-1.0763e-07,290
-1.0762e-07,274
-1.0761e-07,326
-1.076e-07,261
-1.0759e-07,333
-1.0758e-07,310
-1.0757e-07,327
-1.0756e-07,328
-1.0755e-07,339
-1.0754e-07,338
-1.0753e-07,322
-1.0752e-07,380
-1.0751e-07,326
-1.075e-07,367
-1.0749e-07,336
-1.0748e-07,371
-1.0747e-07,364
-1.0746e-07,369
-1.0745e-07,367
-1.0744e-07,395
-1.0743e-07,383
-1.0742e-07,386
-1.0741e-07,374
-1.074e-07,394
-1.0739e-07,397
-1.0738e-07,358
-1.0737e-07,347
-1.0736e-07,327
-1.0735e-07,312
-1.0734e-07,355
-1.0733e-07,309
-1.0732e-07,288
-1.0731e-07,273
-1.073e-07,257
-1.0729e-07,293
-1.0728e-07,254
-1.0727e-07,223
-1.0726e-07,214
-1.0725e-07,181
-1.0724e-07,182
-1.0723e-07,173
-1.0722e-07,153
-1.0721e-07,133
-1.072e-07,129
-1.0719e-07,109
-1.0718e-07,108
-1.0717e-07,96
-1.0716e-07,85
-1.0715e-07,85
-1.0714e-07,64
-1.0713e-07,55
-1.0712e-07,70
-1.0711e-07,42
-1.071e-07,40
-1.0709e-07,42
-1.0708e-07,29
-1.0707e-07,32
-1.0706e-07,29
-1.0705e-07,28
-1.0704e-07,28
-1.0703e-07,8
-1.0702e-07,21
-1.0701e-07,17
-1.07e-07,17
-1.0699e-07,14
-1.0698e-07,15
-1.0697e-07,8
-1.0696e-07,13
-1.0695e-07,15
-1.0694e-07,14
-1.0693e-07,8
-1.0692e-07,4
-1.0691e-07,8
-1.069e-07,5
-1.0689e-07,2
-1.0688e-07,1
-1.0687e-07,3
-1.0686e-07,0
-1.0685e-07,1
-1.0684e-07,1
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,1
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.37/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 12:15:41,0                 
Time,Ampl
-1.1038e-07,0
-1.1037e-07,1
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,1
-1.1032e-07,1
-1.1031e-07,0
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,2
-1.1025e-07,0
-1.1024e-07,2
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,1
-1.1019e-07,0
-1.1018e-07,3
-1.1017e-07,1
-1.1016e-07,1
-1.1015e-07,0
-1.1014e-07,4
-1.1013e-07,2
-1.1012e-07,0
-1.1011e-07,1
-1.101e-07,1
-1.1009e-07,2
-1.1008e-07,2
-1.1007e-07,2
-1.1006e-07,8
-1.1005e-07,4
-1.1004e-07,2
-1.1003e-07,7
-1.1002e-07,2
-1.1001e-07,5
-1.1e-07,5
-1.0999e-07,12
-1.0998e-07,3
-1.0997e-07,12
-1.0996e-07,9
-1.0995e-07,9
-1.0994e-07,9
-1.0993e-07,15
-1.0992e-07,12
-1.0991e-07,20
-1.099e-07,22
-1.0989e-07,16
-1.0988e-07,20
-1.0987e-07,20
-1.0986e-07,19
-1.0985e-07,22
-1.0984e-07,27
-1.0983e-07,20
-1.0982e-07,37
-1.0981e-07,14
-1.098e-07,24
-1.0979e-07,32
-1.0978e-07,33
-1.0977e-07,24
-1.0976e-07,18
-1.0975e-07,27
-1.0974e-07,21
-1.0973e-07,16
-1.0972e-07,22
-1.0971e-07,15
-1.097e-07,17
-1.0969e-07,16
-1.0968e-07,16
-1.0967e-07,12
-1.0966e-07,12
-1.0965e-07,11
-1.0964e-07,4
-1.0963e-07,12
-1.0962e-07,10
-1.0961e-07,7
-1.096e-07,6
-1.0959e-07,1
-1.0958e-07,2
-1.0957e-07,2
-1.0956e-07,2
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,1
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,2
-1.082e-07,3
-1.0819e-07,2
-1.0818e-07,0
-1.0817e-07,3
-1.0816e-07,1
-1.0815e-07,6
-1.0814e-07,5
-1.0813e-07,7
-1.0812e-07,7
-1.0811e-07,13
-1.081e-07,11
-1.0809e-07,18
-1.0808e-07,18
-1.0807e-07,21
-1.0806e-07,23
-1.0805e-07,30
-1.0804e-07,25
-1.0803e-07,26
-1.0802e-07,34
-1.0801e-07,47
-1.08e-07,55
-1.0799e-07,61
-1.0798e-07,76
-1.0797e-07,93
-1.0796e-07,90
-1.0795e-07,116
-1.0794e-07,93
-1.0793e-07,95
-1.0792e-07,107
-1.0791e-07,127
-1.079e-07,140
-1.0789e-07,142
-1.0788e-07,120
-1.0787e-07,169
-1.0786e-07,161
-1.0785e-07,139
-1.0784e-07,176
-1.0783e-07,168
-1.0782e-07,186
-1.0781e-07,180
-1.078e-07,184
-1.0779e-07,209
-1.0778e-07,189
-1.0777e-07,221
-1.0776e-07,224
-1.0775e-07,238
-1.0774e-07,243
-1.0773e-07,240
-1.0772e-07,261
-1.0771e-07,274
-1.077e-07,274
-1.0769e-07,284
-1.0768e-07,322
-1.0767e-07,310
-1.0766e-07,331
-1.0765e-07,322
-1.0764e-07,364
-1.0763e-07,347
-1.0762e-07,359
-1.0761e-07,390
-1.076e-07,364
-1.0759e-07,377
-1.0758e-07,415
-1.0757e-07,432
-1.0756e-07,436
-1.0755e-07,401
-1.0754e-07,432
-1.0753e-07,435
-1.0752e-07,468
-1.0751e-07,453
-1.075e-07,401
-1.0749e-07,407
-1.0748e-07,417
-1.0747e-07,418
-1.0746e-07,424
-1.0745e-07,395
-1.0744e-07,395
-1.0743e-07,342
-1.0742e-07,321
-1.0741e-07,336
-1.074e-07,320
-1.0739e-07,252
-1.0738e-07,284
-1.0737e-07,232
-1.0736e-07,231
-1.0735e-07,202
-1.0734e-07,180
-1.0733e-07,185
-1.0732e-07,157
-1.0731e-07,146
-1.073e-07,141
-1.0729e-07,126
-1.0728e-07,129
-1.0727e-07,114
-1.0726e-07,83
-1.0725e-07,87
-1.0724e-07,74
-1.0723e-07,70
-1.0722e-07,61
-1.0721e-07,59
-1.072e-07,40
-1.0719e-07,47
-1.0718e-07,45
-1.0717e-07,29
-1.0716e-07,25
-1.0715e-07,24
-1.0714e-07,19
-1.0713e-07,29
-1.0712e-07,25
-1.0711e-07,24
-1.071e-07,26
-1.0709e-07,16
-1.0708e-07,19
-1.0707e-07,14
-1.0706e-07,16
-1.0705e-07,11
-1.0704e-07,22
-1.0703e-07,13
-1.0702e-07,11
-1.0701e-07,15
-1.07e-07,13
-1.0699e-07,13
-1.0698e-07,3
-1.0697e-07,4
-1.0696e-07,5
-1.0695e-07,3
-1.0694e-07,2
-1.0693e-07,3
-1.0692e-07,1
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.44/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:04:25,0                 
Time,Ampl
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,2
-1.1012e-07,0
-1.1011e-07,1
-1.101e-07,3
-1.1009e-07,0
-1.1008e-07,2
-1.1007e-07,0
-1.1006e-07,1
-1.1005e-07,3
-1.1004e-07,1
-1.1003e-07,1
-1.1002e-07,1
-1.1001e-07,2
-1.1e-07,3
-1.0999e-07,2
-1.0998e-07,1
-1.0997e-07,2
-1.0996e-07,1
-1.0995e-07,1
-1.0994e-07,1
-1.0993e-07,3
-1.0992e-07,3
-1.0991e-07,2
-1.099e-07,2
-1.0989e-07,3
-1.0988e-07,0
-1.0987e-07,4
-1.0986e-07,1
-1.0985e-07,3
-1.0984e-07,3
-1.0983e-07,5
-1.0982e-07,3
-1.0981e-07,4
-1.098e-07,3
-1.0979e-07,8
-1.0978e-07,4
-1.0977e-07,5
-1.0976e-07,7
-1.0975e-07,9
-1.0974e-07,7
-1.0973e-07,3
-1.0972e-07,8
-1.0971e-07,13
-1.097e-07,13
-1.0969e-07,15
-1.0968e-07,15
-1.0967e-07,29
-1.0966e-07,21
-1.0965e-07,33
-1.0964e-07,22
-1.0963e-07,45
-1.0962e-07,50
-1.0961e-07,59
-1.096e-07,61
-1.0959e-07,61
-1.0958e-07,62
-1.0957e-07,76
-1.0956e-07,79
-1.0955e-07,79
-1.0954e-07,89
-1.0953e-07,98
-1.0952e-07,124
-1.0951e-07,119
-1.095e-07,115
-1.0949e-07,109
-1.0948e-07,115
-1.0947e-07,131
-1.0946e-07,121
-1.0945e-07,127
-1.0944e-07,130
-1.0943e-07,104
-1.0942e-07,94
-1.0941e-07,102
-1.094e-07,110
-1.0939e-07,119
-1.0938e-07,105
-1.0937e-07,85
-1.0936e-07,92
-1.0935e-07,74
-1.0934e-07,79
-1.0933e-07,66
-1.0932e-07,68
-1.0931e-07,54
-1.093e-07,61
-1.0929e-07,49
-1.0928e-07,45
-1.0927e-07,30
-1.0926e-07,34
-1.0925e-07,17
-1.0924e-07,20
-1.0923e-07,18
-1.0922e-07,10
-1.0921e-07,1
-1.092e-07,4
-1.0919e-07,0
-1.0918e-07,2
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,1
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,3
-1.0793e-07,1
-1.0792e-07,1
-1.0791e-07,1
-1.079e-07,6
-1.0789e-07,2
-1.0788e-07,0
-1.0787e-07,6
-1.0786e-07,9
-1.0785e-07,6
-1.0784e-07,8
-1.0783e-07,21
-1.0782e-07,24
-1.0781e-07,25
-1.078e-07,27
-1.0779e-07,32
-1.0778e-07,31
-1.0777e-07,33
-1.0776e-07,58
-1.0775e-07,36
-1.0774e-07,79
-1.0773e-07,73
-1.0772e-07,81
-1.0771e-07,119
-1.077e-07,112
-1.0769e-07,125
-1.0768e-07,148
-1.0767e-07,145
-1.0766e-07,169
-1.0765e-07,208
-1.0764e-07,175
-1.0763e-07,191
-1.0762e-07,241
-1.0761e-07,236
-1.076e-07,234
-1.0759e-07,248
-1.0758e-07,250
-1.0757e-07,253
-1.0756e-07,280
-1.0755e-07,270
-1.0754e-07,299
-1.0753e-07,319
-1.0752e-07,278
-1.0751e-07,309
-1.075e-07,311
-1.0749e-07,306
-1.0748e-07,342
-1.0747e-07,304
-1.0746e-07,328
-1.0745e-07,333
-1.0744e-07,349
-1.0743e-07,338
-1.0742e-07,328
-1.0741e-07,328
-1.074e-07,333
-1.0739e-07,312
-1.0738e-07,313
-1.0737e-07,338
-1.0736e-07,353
-1.0735e-07,336
-1.0734e-07,335
-1.0733e-07,297
-1.0732e-07,285
-1.0731e-07,294
-1.073e-07,320
-1.0729e-07,300
-1.0728e-07,320
-1.0727e-07,239
-1.0726e-07,260
-1.0725e-07,284
-1.0724e-07,268
-1.0723e-07,245
-1.0722e-07,236
-1.0721e-07,228
-1.072e-07,188
-1.0719e-07,200
-1.0718e-07,176
-1.0717e-07,178
-1.0716e-07,149
-1.0715e-07,139
-1.0714e-07,142
-1.0713e-07,125
-1.0712e-07,96
-1.0711e-07,112
-1.071e-07,85
-1.0709e-07,87
-1.0708e-07,73
-1.0707e-07,57
-1.0706e-07,62
-1.0705e-07,61
-1.0704e-07,52
-1.0703e-07,48
-1.0702e-07,38
-1.0701e-07,30
-1.07e-07,29
-1.0699e-07,22
-1.0698e-07,29
-1.0697e-07,26
-1.0696e-07,18
-1.0695e-07,20
-1.0694e-07,9
-1.0693e-07,12
-1.0692e-07,19
-1.0691e-07,10
-1.069e-07,12
-1.0689e-07,14
-1.0688e-07,2
-1.0687e-07,8
-1.0686e-07,4
-1.0685e-07,4
-1.0684e-07,0
-1.0683e-07,4
-1.0682e-07,4
-1.0681e-07,3
-1.068e-07,0
-1.0679e-07,1
-1.0678e-07,1
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.44/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:04:25,0                 
Time,Ampl
-1.1015e-07,3
-1.1014e-07,1
-1.1013e-07,4
-1.1012e-07,8
-1.1011e-07,4
-1.101e-07,4
-1.1009e-07,3
-1.1008e-07,6
-1.1007e-07,5
-1.1006e-07,4
-1.1005e-07,4
-1.1004e-07,6
-1.1003e-07,3
-1.1002e-07,9
-1.1001e-07,5
-1.1e-07,4
-1.0999e-07,4
-1.0998e-07,5
-1.0997e-07,9
-1.0996e-07,5
-1.0995e-07,6
-1.0994e-07,6
-1.0993e-07,6
-1.0992e-07,3
-1.0991e-07,5
-1.099e-07,10
-1.0989e-07,14
-1.0988e-07,6
-1.0987e-07,6
-1.0986e-07,6
-1.0985e-07,7
-1.0984e-07,5
-1.0983e-07,8
-1.0982e-07,9
-1.0981e-07,8
-1.098e-07,6
-1.0979e-07,10
-1.0978e-07,12
-1.0977e-07,10
-1.0976e-07,12
-1.0975e-07,5
-1.0974e-07,8
-1.0973e-07,10
-1.0972e-07,9
-1.0971e-07,9
-1.097e-07,6
-1.0969e-07,8
-1.0968e-07,17
-1.0967e-07,13
-1.0966e-07,21
-1.0965e-07,14
-1.0964e-07,21
-1.0963e-07,15
-1.0962e-07,20
-1.0961e-07,21
-1.096e-07,38
-1.0959e-07,36
-1.0958e-07,35
-1.0957e-07,41
-1.0956e-07,45
-1.0955e-07,54
-1.0954e-07,68
-1.0953e-07,73
-1.0952e-07,69
-1.0951e-07,99
-1.095e-07,112
-1.0949e-07,145
-1.0948e-07,144
-1.0947e-07,153
-1.0946e-07,188
-1.0945e-07,217
-1.0944e-07,250
-1.0943e-07,277
-1.0942e-07,292
-1.0941e-07,337
-1.094e-07,368
-1.0939e-07,389
-1.0938e-07,436
-1.0937e-07,475
-1.0936e-07,471
-1.0935e-07,450
-1.0934e-07,466
-1.0933e-07,495
-1.0932e-07,518
-1.0931e-07,495
-1.093e-07,507
-1.0929e-07,459
-1.0928e-07,462
-1.0927e-07,400
-1.0926e-07,483
-1.0925e-07,403
-1.0924e-07,376
-1.0923e-07,385
-1.0922e-07,346
-1.0921e-07,347
-1.092e-07,291
-1.0919e-07,268
-1.0918e-07,255
-1.0917e-07,246
-1.0916e-07,224
-1.0915e-07,200
-1.0914e-07,161
-1.0913e-07,147
-1.0912e-07,140
-1.0911e-07,114
-1.091e-07,114
-1.0909e-07,80
-1.0908e-07,80
-1.0907e-07,65
-1.0906e-07,54
-1.0905e-07,44
-1.0904e-07,25
-1.0903e-07,18
-1.0902e-07,12
-1.0901e-07,5
-1.09e-07,3
-1.0899e-07,3
-1.0898e-07,1
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,1
-1.0784e-07,1
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,4
-1.078e-07,2
-1.0779e-07,4
-1.0778e-07,0
-1.0777e-07,2
-1.0776e-07,6
-1.0775e-07,4
-1.0774e-07,5
-1.0773e-07,9
-1.0772e-07,7
-1.0771e-07,19
-1.077e-07,21
-1.0769e-07,27
-1.0768e-07,38
-1.0767e-07,31
-1.0766e-07,48
-1.0765e-07,70
-1.0764e-07,83
-1.0763e-07,83
-1.0762e-07,82
-1.0761e-07,102
-1.076e-07,137
-1.0759e-07,138
-1.0758e-07,162
-1.0757e-07,156
-1.0756e-07,170
-1.0755e-07,171
-1.0754e-07,210
-1.0753e-07,200
-1.0752e-07,191
-1.0751e-07,189
-1.075e-07,226
-1.0749e-07,210
-1.0748e-07,206
-1.0747e-07,232
-1.0746e-07,187
-1.0745e-07,225
-1.0744e-07,217
-1.0743e-07,169
-1.0742e-07,210
-1.0741e-07,210
-1.074e-07,192
-1.0739e-07,150
-1.0738e-07,184
-1.0737e-07,175
-1.0736e-07,195
-1.0735e-07,164
-1.0734e-07,156
-1.0733e-07,149
-1.0732e-07,144
-1.0731e-07,162
-1.073e-07,127
-1.0729e-07,145
-1.0728e-07,146
-1.0727e-07,135
-1.0726e-07,133
-1.0725e-07,122
-1.0724e-07,131
-1.0723e-07,115
-1.0722e-07,99
-1.0721e-07,113
-1.072e-07,94
-1.0719e-07,90
-1.0718e-07,96
-1.0717e-07,86
-1.0716e-07,90
-1.0715e-07,86
-1.0714e-07,70
-1.0713e-07,66
-1.0712e-07,67
-1.0711e-07,92
-1.071e-07,63
-1.0709e-07,68
-1.0708e-07,69
-1.0707e-07,69
-1.0706e-07,71
-1.0705e-07,41
-1.0704e-07,45
-1.0703e-07,34
-1.0702e-07,47
-1.0701e-07,43
-1.07e-07,37
-1.0699e-07,26
-1.0698e-07,40
-1.0697e-07,34
-1.0696e-07,34
-1.0695e-07,25
-1.0694e-07,22
-1.0693e-07,20
-1.0692e-07,20
-1.0691e-07,19
-1.069e-07,13
-1.0689e-07,10
-1.0688e-07,14
-1.0687e-07,10
-1.0686e-07,9
-1.0685e-07,5
-1.0684e-07,9
-1.0683e-07,8
-1.0682e-07,1
-1.0681e-07,1
-1.068e-07,2
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,1
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.44/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:10:20,0                 
Time,Ampl
-1.1015e-07,5
-1.1014e-07,5
-1.1013e-07,2
-1.1012e-07,5
-1.1011e-07,3
-1.101e-07,6
-1.1009e-07,2
-1.1008e-07,3
-1.1007e-07,7
-1.1006e-07,4
-1.1005e-07,3
-1.1004e-07,8
-1.1003e-07,6
-1.1002e-07,4
-1.1001e-07,5
-1.1e-07,5
-1.0999e-07,13
-1.0998e-07,9
-1.0997e-07,9
-1.0996e-07,9
-1.0995e-07,10
-1.0994e-07,13
-1.0993e-07,8
-1.0992e-07,3
-1.0991e-07,9
-1.099e-07,7
-1.0989e-07,4
-1.0988e-07,7
-1.0987e-07,10
-1.0986e-07,5
-1.0985e-07,11
-1.0984e-07,14
-1.0983e-07,6
-1.0982e-07,12
-1.0981e-07,14
-1.098e-07,7
-1.0979e-07,11
-1.0978e-07,11
-1.0977e-07,16
-1.0976e-07,6
-1.0975e-07,18
-1.0974e-07,8
-1.0973e-07,15
-1.0972e-07,13
-1.0971e-07,8
-1.097e-07,15
-1.0969e-07,18
-1.0968e-07,17
-1.0967e-07,16
-1.0966e-07,16
-1.0965e-07,14
-1.0964e-07,12
-1.0963e-07,11
-1.0962e-07,7
-1.0961e-07,17
-1.096e-07,15
-1.0959e-07,24
-1.0958e-07,17
-1.0957e-07,21
-1.0956e-07,12
-1.0955e-07,27
-1.0954e-07,33
-1.0953e-07,18
-1.0952e-07,27
-1.0951e-07,26
-1.095e-07,30
-1.0949e-07,31
-1.0948e-07,42
-1.0947e-07,42
-1.0946e-07,58
-1.0945e-07,61
-1.0944e-07,63
-1.0943e-07,68
-1.0942e-07,70
-1.0941e-07,106
-1.094e-07,124
-1.0939e-07,158
-1.0938e-07,166
-1.0937e-07,194
-1.0936e-07,220
-1.0935e-07,279
-1.0934e-07,327
-1.0933e-07,338
-1.0932e-07,426
-1.0931e-07,460
-1.093e-07,504
-1.0929e-07,568
-1.0928e-07,636
-1.0927e-07,635
-1.0926e-07,664
-1.0925e-07,681
-1.0924e-07,711
-1.0923e-07,747
-1.0922e-07,720
-1.0921e-07,717
-1.092e-07,720
-1.0919e-07,648
-1.0918e-07,558
-1.0917e-07,532
-1.0916e-07,528
-1.0915e-07,498
-1.0914e-07,476
-1.0913e-07,377
-1.0912e-07,389
-1.0911e-07,384
-1.091e-07,341
-1.0909e-07,327
-1.0908e-07,253
-1.0907e-07,233
-1.0906e-07,205
-1.0905e-07,182
-1.0904e-07,196
-1.0903e-07,139
-1.0902e-07,128
-1.0901e-07,98
-1.09e-07,106
-1.0899e-07,103
-1.0898e-07,73
-1.0897e-07,59
-1.0896e-07,56
-1.0895e-07,41
-1.0894e-07,38
-1.0893e-07,30
-1.0892e-07,26
-1.0891e-07,27
-1.089e-07,14
-1.0889e-07,15
-1.0888e-07,10
-1.0887e-07,7
-1.0886e-07,8
-1.0885e-07,5
-1.0884e-07,4
-1.0883e-07,1
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,1
-1.0766e-07,0
-1.0765e-07,2
-1.0764e-07,1
-1.0763e-07,3
-1.0762e-07,2
-1.0761e-07,6
-1.076e-07,6
-1.0759e-07,8
-1.0758e-07,13
-1.0757e-07,10
-1.0756e-07,11
-1.0755e-07,17
-1.0754e-07,27
-1.0753e-07,30
-1.0752e-07,20
-1.0751e-07,35
-1.075e-07,38
-1.0749e-07,42
-1.0748e-07,47
-1.0747e-07,61
-1.0746e-07,65
-1.0745e-07,52
-1.0744e-07,55
-1.0743e-07,74
-1.0742e-07,53
-1.0741e-07,57
-1.074e-07,53
-1.0739e-07,46
-1.0738e-07,65
-1.0737e-07,55
-1.0736e-07,44
-1.0735e-07,60
-1.0734e-07,45
-1.0733e-07,47
-1.0732e-07,51
-1.0731e-07,49
-1.073e-07,46
-1.0729e-07,37
-1.0728e-07,34
-1.0727e-07,43
-1.0726e-07,42
-1.0725e-07,40
-1.0724e-07,36
-1.0723e-07,36
-1.0722e-07,31
-1.0721e-07,34
-1.072e-07,33
-1.0719e-07,26
-1.0718e-07,29
-1.0717e-07,25
-1.0716e-07,21
-1.0715e-07,15
-1.0714e-07,31
-1.0713e-07,24
-1.0712e-07,20
-1.0711e-07,22
-1.071e-07,27
-1.0709e-07,25
-1.0708e-07,24
-1.0707e-07,15
-1.0706e-07,12
-1.0705e-07,12
-1.0704e-07,25
-1.0703e-07,14
-1.0702e-07,20
-1.0701e-07,23
-1.07e-07,13
-1.0699e-07,18
-1.0698e-07,14
-1.0697e-07,20
-1.0696e-07,12
-1.0695e-07,10
-1.0694e-07,10
-1.0693e-07,9
-1.0692e-07,5
-1.0691e-07,6
-1.069e-07,6
-1.0689e-07,7
-1.0688e-07,7
-1.0687e-07,13
-1.0686e-07,1
-1.0685e-07,1
-1.0684e-07,3
-1.0683e-07,0
-1.0682e-07,1
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,1
-1.0676e-07,0
-1.0675e-07,1
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,1
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.44/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:14:14,0                 
Time,Ampl
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,2
-1.1012e-07,1
-1.1011e-07,1
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,2
-1.1007e-07,2
-1.1006e-07,2
-1.1005e-07,0
-1.1004e-07,1
-1.1003e-07,1
-1.1002e-07,0
-1.1001e-07,1
-1.1e-07,0
-1.0999e-07,3
-1.0998e-07,1
-1.0997e-07,1
-1.0996e-07,4
-1.0995e-07,2
-1.0994e-07,3
-1.0993e-07,1
-1.0992e-07,5
-1.0991e-07,4
-1.099e-07,6
-1.0989e-07,4
-1.0988e-07,2
-1.0987e-07,4
-1.0986e-07,4
-1.0985e-07,8
-1.0984e-07,10
-1.0983e-07,6
-1.0982e-07,11
-1.0981e-07,5
-1.098e-07,17
-1.0979e-07,16
-1.0978e-07,11
-1.0977e-07,25
-1.0976e-07,23
-1.0975e-07,25
-1.0974e-07,23
-1.0973e-07,19
-1.0972e-07,28
-1.0971e-07,31
-1.097e-07,30
-1.0969e-07,39
-1.0968e-07,36
-1.0967e-07,32
-1.0966e-07,41
-1.0965e-07,49
-1.0964e-07,36
-1.0963e-07,33
-1.0962e-07,54
-1.0961e-07,46
-1.096e-07,50
-1.0959e-07,58
-1.0958e-07,57
-1.0957e-07,44
-1.0956e-07,50
-1.0955e-07,45
-1.0954e-07,36
-1.0953e-07,35
-1.0952e-07,44
-1.0951e-07,35
-1.095e-07,45
-1.0949e-07,28
-1.0948e-07,26
-1.0947e-07,32
-1.0946e-07,23
-1.0945e-07,19
-1.0944e-07,21
-1.0943e-07,21
-1.0942e-07,13
-1.0941e-07,9
-1.094e-07,6
-1.0939e-07,9
-1.0938e-07,6
-1.0937e-07,0
-1.0936e-07,7
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,2
-1.0932e-07,1
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,1
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,1
-1.0806e-07,1
-1.0805e-07,0
-1.0804e-07,2
-1.0803e-07,0
-1.0802e-07,4
-1.0801e-07,3
-1.08e-07,6
-1.0799e-07,5
-1.0798e-07,9
-1.0797e-07,11
-1.0796e-07,7
-1.0795e-07,7
-1.0794e-07,14
-1.0793e-07,19
-1.0792e-07,23
-1.0791e-07,22
-1.079e-07,20
-1.0789e-07,32
-1.0788e-07,40
-1.0787e-07,55
-1.0786e-07,55
-1.0785e-07,67
-1.0784e-07,63
-1.0783e-07,65
-1.0782e-07,80
-1.0781e-07,79
-1.078e-07,93
-1.0779e-07,115
-1.0778e-07,126
-1.0777e-07,122
-1.0776e-07,126
-1.0775e-07,139
-1.0774e-07,163
-1.0773e-07,160
-1.0772e-07,179
-1.0771e-07,202
-1.077e-07,204
-1.0769e-07,212
-1.0768e-07,212
-1.0767e-07,218
-1.0766e-07,238
-1.0765e-07,270
-1.0764e-07,238
-1.0763e-07,248
-1.0762e-07,285
-1.0761e-07,287
-1.076e-07,302
-1.0759e-07,303
-1.0758e-07,309
-1.0757e-07,338
-1.0756e-07,310
-1.0755e-07,369
-1.0754e-07,388
-1.0753e-07,380
-1.0752e-07,379
-1.0751e-07,415
-1.075e-07,426
-1.0749e-07,417
-1.0748e-07,422
-1.0747e-07,438
-1.0746e-07,487
-1.0745e-07,474
-1.0744e-07,476
-1.0743e-07,453
-1.0742e-07,479
-1.0741e-07,465
-1.074e-07,446
-1.0739e-07,475
-1.0738e-07,522
-1.0737e-07,529
-1.0736e-07,511
-1.0735e-07,485
-1.0734e-07,487
-1.0733e-07,449
-1.0732e-07,442
-1.0731e-07,401
-1.073e-07,420
-1.0729e-07,420
-1.0728e-07,376
-1.0727e-07,339
-1.0726e-07,320
-1.0725e-07,328
-1.0724e-07,293
-1.0723e-07,239
-1.0722e-07,252
-1.0721e-07,216
-1.072e-07,236
-1.0719e-07,184
-1.0718e-07,173
-1.0717e-07,149
-1.0716e-07,141
-1.0715e-07,116
-1.0714e-07,120
-1.0713e-07,90
-1.0712e-07,90
-1.0711e-07,78
-1.071e-07,65
-1.0709e-07,63
-1.0708e-07,42
-1.0707e-07,54
-1.0706e-07,45
-1.0705e-07,37
-1.0704e-07,40
-1.0703e-07,25
-1.0702e-07,27
-1.0701e-07,20
-1.07e-07,24
-1.0699e-07,14
-1.0698e-07,26
-1.0697e-07,19
-1.0696e-07,15
-1.0695e-07,10
-1.0694e-07,11
-1.0693e-07,8
-1.0692e-07,9
-1.0691e-07,5
-1.069e-07,9
-1.0689e-07,5
-1.0688e-07,6
-1.0687e-07,5
-1.0686e-07,2
-1.0685e-07,2
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/bias-dependence/vb=70.44/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:16:58,0                 
Time,Ampl
-1.1015e-07,1
-1.1014e-07,1
-1.1013e-07,2
-1.1012e-07,2
-1.1011e-07,3
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,1
-1.1006e-07,3
-1.1005e-07,3
-1.1004e-07,3
-1.1003e-07,1
-1.1002e-07,0
-1.1001e-07,7
-1.1e-07,2
-1.0999e-07,4
-1.0998e-07,2
-1.0997e-07,3
-1.0996e-07,4
-1.0995e-07,4
-1.0994e-07,10
-1.0993e-07,10
-1.0992e-07,8
-1.0991e-07,14
-1.099e-07,8
-1.0989e-07,8
-1.0988e-07,19
-1.0987e-07,13
-1.0986e-07,16
-1.0985e-07,16
-1.0984e-07,17
-1.0983e-07,23
-1.0982e-07,16
-1.0981e-07,20
-1.098e-07,22
-1.0979e-07,27
-1.0978e-07,24
-1.0977e-07,29
-1.0976e-07,33
-1.0975e-07,18
-1.0974e-07,28
-1.0973e-07,26
-1.0972e-07,25
-1.0971e-07,25
-1.097e-07,20
-1.0969e-07,26
-1.0968e-07,12
-1.0967e-07,21
-1.0966e-07,18
-1.0965e-07,7
-1.0964e-07,16
-1.0963e-07,13
-1.0962e-07,13
-1.0961e-07,8
-1.096e-07,4
-1.0959e-07,7
-1.0958e-07,4
-1.0957e-07,6
-1.0956e-07,1
-1.0955e-07,1
-1.0954e-07,0
-1.0953e-07,2
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,1
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,1
-1.0819e-07,1
-1.0818e-07,0
-1.0817e-07,5
-1.0816e-07,1
-1.0815e-07,2
-1.0814e-07,4
-1.0813e-07,4
-1.0812e-07,4
-1.0811e-07,8
-1.081e-07,6
-1.0809e-07,8
-1.0808e-07,13
-1.0807e-07,9
-1.0806e-07,12
-1.0805e-07,17
-1.0804e-07,28
-1.0803e-07,23
-1.0802e-07,34
-1.0801e-07,32
-1.08e-07,42
-1.0799e-07,32
-1.0798e-07,48
-1.0797e-07,58
-1.0796e-07,53
-1.0795e-07,57
-1.0794e-07,55
-1.0793e-07,65
-1.0792e-07,85
-1.0791e-07,80
-1.079e-07,101
-1.0789e-07,93
-1.0788e-07,91
-1.0787e-07,100
-1.0786e-07,118
-1.0785e-07,113
-1.0784e-07,128
-1.0783e-07,135
-1.0782e-07,159
-1.0781e-07,144
-1.078e-07,155
-1.0779e-07,172
-1.0778e-07,163
-1.0777e-07,182
-1.0776e-07,179
-1.0775e-07,180
-1.0774e-07,197
-1.0773e-07,208
-1.0772e-07,213
-1.0771e-07,252
-1.077e-07,249
-1.0769e-07,228
-1.0768e-07,245
-1.0767e-07,241
-1.0766e-07,304
-1.0765e-07,259
-1.0764e-07,314
-1.0763e-07,334
-1.0762e-07,337
-1.0761e-07,378
-1.076e-07,378
-1.0759e-07,416
-1.0758e-07,374
-1.0757e-07,407
-1.0756e-07,415
-1.0755e-07,442
-1.0754e-07,465
-1.0753e-07,490
-1.0752e-07,494
-1.0751e-07,481
-1.075e-07,508
-1.0749e-07,503
-1.0748e-07,509
-1.0747e-07,497
-1.0746e-07,519
-1.0745e-07,530
-1.0744e-07,476
-1.0743e-07,485
-1.0742e-07,472
-1.0741e-07,421
-1.074e-07,446
-1.0739e-07,366
-1.0738e-07,392
-1.0737e-07,378
-1.0736e-07,368
-1.0735e-07,323
-1.0734e-07,293
-1.0733e-07,274
-1.0732e-07,230
-1.0731e-07,232
-1.073e-07,192
-1.0729e-07,176
-1.0728e-07,183
-1.0727e-07,161
-1.0726e-07,142
-1.0725e-07,120
-1.0724e-07,116
-1.0723e-07,102
-1.0722e-07,73
-1.0721e-07,60
-1.072e-07,73
-1.0719e-07,70
-1.0718e-07,51
-1.0717e-07,57
-1.0716e-07,45
-1.0715e-07,31
-1.0714e-07,41
-1.0713e-07,29
-1.0712e-07,31
-1.0711e-07,23
-1.071e-07,25
-1.0709e-07,23
-1.0708e-07,23
-1.0707e-07,18
-1.0706e-07,24
-1.0705e-07,23
-1.0704e-07,11
-1.0703e-07,17
-1.0702e-07,16
-1.0701e-07,11
-1.07e-07,15
-1.0699e-07,13
-1.0698e-07,8
-1.0697e-07,6
-1.0696e-07,6
-1.0695e-07,6
-1.0694e-07,4
-1.0693e-07,1
-1.0692e-07,5
-1.0691e-07,0
-1.069e-07,1
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,1
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.2/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:04:25,0                 
Time,Ampl
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,2
-1.1012e-07,0
-1.1011e-07,1
-1.101e-07,3
-1.1009e-07,0
-1.1008e-07,2
-1.1007e-07,0
-1.1006e-07,1
-1.1005e-07,3
-1.1004e-07,1
-1.1003e-07,1
-1.1002e-07,1
-1.1001e-07,2
-1.1e-07,3
-1.0999e-07,2
-1.0998e-07,1
-1.0997e-07,2
-1.0996e-07,1
-1.0995e-07,1
-1.0994e-07,1
-1.0993e-07,3
-1.0992e-07,3
-1.0991e-07,2
-1.099e-07,2
-1.0989e-07,3
-1.0988e-07,0
-1.0987e-07,4
-1.0986e-07,1
-1.0985e-07,3
-1.0984e-07,3
-1.0983e-07,5
-1.0982e-07,3
-1.0981e-07,4
-1.098e-07,3
-1.0979e-07,8
-1.0978e-07,4
-1.0977e-07,5
-1.0976e-07,7
-1.0975e-07,9
-1.0974e-07,7
-1.0973e-07,3
-1.0972e-07,8
-1.0971e-07,13
-1.097e-07,13
-1.0969e-07,15
-1.0968e-07,15
-1.0967e-07,29
-1.0966e-07,21
-1.0965e-07,33
-1.0964e-07,22
-1.0963e-07,45
-1.0962e-07,50
-1.0961e-07,59
-1.096e-07,61
-1.0959e-07,61
-1.0958e-07,62
-1.0957e-07,76
-1.0956e-07,79
-1.0955e-07,79
-1.0954e-07,89
-1.0953e-07,98
-1.0952e-07,124
-1.0951e-07,119
-1.095e-07,115
-1.0949e-07,109
-1.0948e-07,115
-1.0947e-07,131
-1.0946e-07,121
-1.0945e-07,127
-1.0944e-07,130
-1.0943e-07,104
-1.0942e-07,94
-1.0941e-07,102
-1.094e-07,110
-1.0939e-07,119
-1.0938e-07,105
-1.0937e-07,85
-1.0936e-07,92
-1.0935e-07,74
-1.0934e-07,79
-1.0933e-07,66
-1.0932e-07,68
-1.0931e-07,54
-1.093e-07,61
-1.0929e-07,49
-1.0928e-07,45
-1.0927e-07,30
-1.0926e-07,34
-1.0925e-07,17
-1.0924e-07,20
-1.0923e-07,18
-1.0922e-07,10
-1.0921e-07,1
-1.092e-07,4
-1.0919e-07,0
-1.0918e-07,2
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,1
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,3
-1.0793e-07,1
-1.0792e-07,1
-1.0791e-07,1
-1.079e-07,6
-1.0789e-07,2
-1.0788e-07,0
-1.0787e-07,6
-1.0786e-07,9
-1.0785e-07,6
-1.0784e-07,8
-1.0783e-07,21
-1.0782e-07,24
-1.0781e-07,25
-1.078e-07,27
-1.0779e-07,32
-1.0778e-07,31
-1.0777e-07,33
-1.0776e-07,58
-1.0775e-07,36
-1.0774e-07,79
-1.0773e-07,73
-1.0772e-07,81
-1.0771e-07,119
-1.077e-07,112
-1.0769e-07,125
-1.0768e-07,148
-1.0767e-07,145
-1.0766e-07,169
-1.0765e-07,208
-1.0764e-07,175
-1.0763e-07,191
-1.0762e-07,241
-1.0761e-07,236
-1.076e-07,234
-1.0759e-07,248
-1.0758e-07,250
-1.0757e-07,253
-1.0756e-07,280
-1.0755e-07,270
-1.0754e-07,299
-1.0753e-07,319
-1.0752e-07,278
-1.0751e-07,309
-1.075e-07,311
-1.0749e-07,306
-1.0748e-07,342
-1.0747e-07,304
-1.0746e-07,328
-1.0745e-07,333
-1.0744e-07,349
-1.0743e-07,338
-1.0742e-07,328
-1.0741e-07,328
-1.074e-07,333
-1.0739e-07,312
-1.0738e-07,313
-1.0737e-07,338
-1.0736e-07,353
-1.0735e-07,336
-1.0734e-07,335
-1.0733e-07,297
-1.0732e-07,285
-1.0731e-07,294
-1.073e-07,320
-1.0729e-07,300
-1.0728e-07,320
-1.0727e-07,239
-1.0726e-07,260
-1.0725e-07,284
-1.0724e-07,268
-1.0723e-07,245
-1.0722e-07,236
-1.0721e-07,228
-1.072e-07,188
-1.0719e-07,200
-1.0718e-07,176
-1.0717e-07,178
-1.0716e-07,149
-1.0715e-07,139
-1.0714e-07,142
-1.0713e-07,125
-1.0712e-07,96
-1.0711e-07,112
-1.071e-07,85
-1.0709e-07,87
-1.0708e-07,73
-1.0707e-07,57
-1.0706e-07,62
-1.0705e-07,61
-1.0704e-07,52
-1.0703e-07,48
-1.0702e-07,38
-1.0701e-07,30
-1.07e-07,29
-1.0699e-07,22
-1.0698e-07,29
-1.0697e-07,26
-1.0696e-07,18
-1.0695e-07,20
-1.0694e-07,9
-1.0693e-07,12
-1.0692e-07,19
-1.0691e-07,10
-1.069e-07,12
-1.0689e-07,14
-1.0688e-07,2
-1.0687e-07,8
-1.0686e-07,4
-1.0685e-07,4
-1.0684e-07,0
-1.0683e-07,4
-1.0682e-07,4
-1.0681e-07,3
-1.068e-07,0
-1.0679e-07,1
-1.0678e-07,1
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.2/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:04:25,0                 
Time,Ampl
-1.1015e-07,3
-1.1014e-07,1
-1.1013e-07,4
-1.1012e-07,8
-1.1011e-07,4
-1.101e-07,4
-1.1009e-07,3
-1.1008e-07,6
-1.1007e-07,5
-1.1006e-07,4
-1.1005e-07,4
-1.1004e-07,6
-1.1003e-07,3
-1.1002e-07,9
-1.1001e-07,5
-1.1e-07,4
-1.0999e-07,4
-1.0998e-07,5
-1.0997e-07,9
-1.0996e-07,5
-1.0995e-07,6
-1.0994e-07,6
-1.0993e-07,6
-1.0992e-07,3
-1.0991e-07,5
-1.099e-07,10
-1.0989e-07,14
-1.0988e-07,6
-1.0987e-07,6
-1.0986e-07,6
-1.0985e-07,7
-1.0984e-07,5
-1.0983e-07,8
-1.0982e-07,9
-1.0981e-07,8
-1.098e-07,6
-1.0979e-07,10
-1.0978e-07,12
-1.0977e-07,10
-1.0976e-07,12
-1.0975e-07,5
-1.0974e-07,8
-1.0973e-07,10
-1.0972e-07,9
-1.0971e-07,9
-1.097e-07,6
-1.0969e-07,8
-1.0968e-07,17
-1.0967e-07,13
-1.0966e-07,21
-1.0965e-07,14
-1.0964e-07,21
-1.0963e-07,15
-1.0962e-07,20
-1.0961e-07,21
-1.096e-07,38
-1.0959e-07,36
-1.0958e-07,35
-1.0957e-07,41
-1.0956e-07,45
-1.0955e-07,54
-1.0954e-07,68
-1.0953e-07,73
-1.0952e-07,69
-1.0951e-07,99
-1.095e-07,112
-1.0949e-07,145
-1.0948e-07,144
-1.0947e-07,153
-1.0946e-07,188
-1.0945e-07,217
-1.0944e-07,250
-1.0943e-07,277
-1.0942e-07,292
-1.0941e-07,337
-1.094e-07,368
-1.0939e-07,389
-1.0938e-07,436
-1.0937e-07,475
-1.0936e-07,471
-1.0935e-07,450
-1.0934e-07,466
-1.0933e-07,495
-1.0932e-07,518
-1.0931e-07,495
-1.093e-07,507
-1.0929e-07,459
-1.0928e-07,462
-1.0927e-07,400
-1.0926e-07,483
-1.0925e-07,403
-1.0924e-07,376
-1.0923e-07,385
-1.0922e-07,346
-1.0921e-07,347
-1.092e-07,291
-1.0919e-07,268
-1.0918e-07,255
-1.0917e-07,246
-1.0916e-07,224
-1.0915e-07,200
-1.0914e-07,161
-1.0913e-07,147
-1.0912e-07,140
-1.0911e-07,114
-1.091e-07,114
-1.0909e-07,80
-1.0908e-07,80
-1.0907e-07,65
-1.0906e-07,54
-1.0905e-07,44
-1.0904e-07,25
-1.0903e-07,18
-1.0902e-07,12
-1.0901e-07,5
-1.09e-07,3
-1.0899e-07,3
-1.0898e-07,1
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,1
-1.0784e-07,1
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,4
-1.078e-07,2
-1.0779e-07,4
-1.0778e-07,0
-1.0777e-07,2
-1.0776e-07,6
-1.0775e-07,4
-1.0774e-07,5
-1.0773e-07,9
-1.0772e-07,7
-1.0771e-07,19
-1.077e-07,21
-1.0769e-07,27
-1.0768e-07,38
-1.0767e-07,31
-1.0766e-07,48
-1.0765e-07,70
-1.0764e-07,83
-1.0763e-07,83
-1.0762e-07,82
-1.0761e-07,102
-1.076e-07,137
-1.0759e-07,138
-1.0758e-07,162
-1.0757e-07,156
-1.0756e-07,170
-1.0755e-07,171
-1.0754e-07,210
-1.0753e-07,200
-1.0752e-07,191
-1.0751e-07,189
-1.075e-07,226
-1.0749e-07,210
-1.0748e-07,206
-1.0747e-07,232
-1.0746e-07,187
-1.0745e-07,225
-1.0744e-07,217
-1.0743e-07,169
-1.0742e-07,210
-1.0741e-07,210
-1.074e-07,192
-1.0739e-07,150
-1.0738e-07,184
-1.0737e-07,175
-1.0736e-07,195
-1.0735e-07,164
-1.0734e-07,156
-1.0733e-07,149
-1.0732e-07,144
-1.0731e-07,162
-1.073e-07,127
-1.0729e-07,145
-1.0728e-07,146
-1.0727e-07,135
-1.0726e-07,133
-1.0725e-07,122
-1.0724e-07,131
-1.0723e-07,115
-1.0722e-07,99
-1.0721e-07,113
-1.072e-07,94
-1.0719e-07,90
-1.0718e-07,96
-1.0717e-07,86
-1.0716e-07,90
-1.0715e-07,86
-1.0714e-07,70
-1.0713e-07,66
-1.0712e-07,67
-1.0711e-07,92
-1.071e-07,63
-1.0709e-07,68
-1.0708e-07,69
-1.0707e-07,69
-1.0706e-07,71
-1.0705e-07,41
-1.0704e-07,45
-1.0703e-07,34
-1.0702e-07,47
-1.0701e-07,43
-1.07e-07,37
-1.0699e-07,26
-1.0698e-07,40
-1.0697e-07,34
-1.0696e-07,34
-1.0695e-07,25
-1.0694e-07,22
-1.0693e-07,20
-1.0692e-07,20
-1.0691e-07,19
-1.069e-07,13
-1.0689e-07,10
-1.0688e-07,14
-1.0687e-07,10
-1.0686e-07,9
-1.0685e-07,5
-1.0684e-07,9
-1.0683e-07,8
-1.0682e-07,1
-1.0681e-07,1
-1.068e-07,2
-1.0679e-07,1
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,1
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.2/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:10:20,0                 
Time,Ampl
-1.1015e-07,5
-1.1014e-07,5
-1.1013e-07,2
-1.1012e-07,5
-1.1011e-07,3
-1.101e-07,6
-1.1009e-07,2
-1.1008e-07,3
-1.1007e-07,7
-1.1006e-07,4
-1.1005e-07,3
-1.1004e-07,8
-1.1003e-07,6
-1.1002e-07,4
-1.1001e-07,5
-1.1e-07,5
-1.0999e-07,13
-1.0998e-07,9
-1.0997e-07,9
-1.0996e-07,9
-1.0995e-07,10
-1.0994e-07,13
-1.0993e-07,8
-1.0992e-07,3
-1.0991e-07,9
-1.099e-07,7
-1.0989e-07,4
-1.0988e-07,7
-1.0987e-07,10
-1.0986e-07,5
-1.0985e-07,11
-1.0984e-07,14
-1.0983e-07,6
-1.0982e-07,12
-1.0981e-07,14
-1.098e-07,7
-1.0979e-07,11
-1.0978e-07,11
-1.0977e-07,16
-1.0976e-07,6
-1.0975e-07,18
-1.0974e-07,8
-1.0973e-07,15
-1.0972e-07,13
-1.0971e-07,8
-1.097e-07,15
-1.0969e-07,18
-1.0968e-07,17
-1.0967e-07,16
-1.0966e-07,16
-1.0965e-07,14
-1.0964e-07,12
-1.0963e-07,11
-1.0962e-07,7
-1.0961e-07,17
-1.096e-07,15
-1.0959e-07,24
-1.0958e-07,17
-1.0957e-07,21
-1.0956e-07,12
-1.0955e-07,27
-1.0954e-07,33
-1.0953e-07,18
-1.0952e-07,27
-1.0951e-07,26
-1.095e-07,30
-1.0949e-07,31
-1.0948e-07,42
-1.0947e-07,42
-1.0946e-07,58
-1.0945e-07,61
-1.0944e-07,63
-1.0943e-07,68
-1.0942e-07,70
-1.0941e-07,106
-1.094e-07,124
-1.0939e-07,158
-1.0938e-07,166
-1.0937e-07,194
-1.0936e-07,220
-1.0935e-07,279
-1.0934e-07,327
-1.0933e-07,338
-1.0932e-07,426
-1.0931e-07,460
-1.093e-07,504
-1.0929e-07,568
-1.0928e-07,636
-1.0927e-07,635
-1.0926e-07,664
-1.0925e-07,681
-1.0924e-07,711
-1.0923e-07,747
-1.0922e-07,720
-1.0921e-07,717
-1.092e-07,720
-1.0919e-07,648
-1.0918e-07,558
-1.0917e-07,532
-1.0916e-07,528
-1.0915e-07,498
-1.0914e-07,476
-1.0913e-07,377
-1.0912e-07,389
-1.0911e-07,384
-1.091e-07,341
-1.0909e-07,327
-1.0908e-07,253
-1.0907e-07,233
-1.0906e-07,205
-1.0905e-07,182
-1.0904e-07,196
-1.0903e-07,139
-1.0902e-07,128
-1.0901e-07,98
-1.09e-07,106
-1.0899e-07,103
-1.0898e-07,73
-1.0897e-07,59
-1.0896e-07,56
-1.0895e-07,41
-1.0894e-07,38
-1.0893e-07,30
-1.0892e-07,26
-1.0891e-07,27
-1.089e-07,14
-1.0889e-07,15
-1.0888e-07,10
-1.0887e-07,7
-1.0886e-07,8
-1.0885e-07,5
-1.0884e-07,4
-1.0883e-07,1
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,1
-1.0766e-07,0
-1.0765e-07,2
-1.0764e-07,1
-1.0763e-07,3
-1.0762e-07,2
-1.0761e-07,6
-1.076e-07,6
-1.0759e-07,8
-1.0758e-07,13
-1.0757e-07,10
-1.0756e-07,11
-1.0755e-07,17
-1.0754e-07,27
-1.0753e-07,30
-1.0752e-07,20
-1.0751e-07,35
-1.075e-07,38
-1.0749e-07,42
-1.0748e-07,47
-1.0747e-07,61
-1.0746e-07,65
-1.0745e-07,52
-1.0744e-07,55
-1.0743e-07,74
-1.0742e-07,53
-1.0741e-07,57
-1.074e-07,53
-1.0739e-07,46
-1.0738e-07,65
-1.0737e-07,55
-1.0736e-07,44
-1.0735e-07,60
-1.0734e-07,45
-1.0733e-07,47
-1.0732e-07,51
-1.0731e-07,49
-1.073e-07,46
-1.0729e-07,37
-1.0728e-07,34
-1.0727e-07,43
-1.0726e-07,42
-1.0725e-07,40
-1.0724e-07,36
-1.0723e-07,36
-1.0722e-07,31
-1.0721e-07,34
-1.072e-07,33
-1.0719e-07,26
-1.0718e-07,29
-1.0717e-07,25
-1.0716e-07,21
-1.0715e-07,15
-1.0714e-07,31
-1.0713e-07,24
-1.0712e-07,20
-1.0711e-07,22
-1.071e-07,27
-1.0709e-07,25
-1.0708e-07,24
-1.0707e-07,15
-1.0706e-07,12
-1.0705e-07,12
-1.0704e-07,25
-1.0703e-07,14
-1.0702e-07,20
-1.0701e-07,23
-1.07e-07,13
-1.0699e-07,18
-1.0698e-07,14
-1.0697e-07,20
-1.0696e-07,12
-1.0695e-07,10
-1.0694e-07,10
-1.0693e-07,9
-1.0692e-07,5
-1.0691e-07,6
-1.069e-07,6
-1.0689e-07,7
-1.0688e-07,7
-1.0687e-07,13
-1.0686e-07,1
-1.0685e-07,1
-1.0684e-07,3
-1.0683e-07,0
-1.0682e-07,1
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,1
-1.0676e-07,0
-1.0675e-07,1
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,1
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.2/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:14:14,0                 
Time,Ampl
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,2
-1.1012e-07,1
-1.1011e-07,1
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,2
-1.1007e-07,2
-1.1006e-07,2
-1.1005e-07,0
-1.1004e-07,1
-1.1003e-07,1
-1.1002e-07,0
-1.1001e-07,1
-1.1e-07,0
-1.0999e-07,3
-1.0998e-07,1
-1.0997e-07,1
-1.0996e-07,4
-1.0995e-07,2
-1.0994e-07,3
-1.0993e-07,1
-1.0992e-07,5
-1.0991e-07,4
-1.099e-07,6
-1.0989e-07,4
-1.0988e-07,2
-1.0987e-07,4
-1.0986e-07,4
-1.0985e-07,8
-1.0984e-07,10
-1.0983e-07,6
-1.0982e-07,11
-1.0981e-07,5
-1.098e-07,17
-1.0979e-07,16
-1.0978e-07,11
-1.0977e-07,25
-1.0976e-07,23
-1.0975e-07,25
-1.0974e-07,23
-1.0973e-07,19
-1.0972e-07,28
-1.0971e-07,31
-1.097e-07,30
-1.0969e-07,39
-1.0968e-07,36
-1.0967e-07,32
-1.0966e-07,41
-1.0965e-07,49
-1.0964e-07,36
-1.0963e-07,33
-1.0962e-07,54
-1.0961e-07,46
-1.096e-07,50
-1.0959e-07,58
-1.0958e-07,57
-1.0957e-07,44
-1.0956e-07,50
-1.0955e-07,45
-1.0954e-07,36
-1.0953e-07,35
-1.0952e-07,44
-1.0951e-07,35
-1.095e-07,45
-1.0949e-07,28
-1.0948e-07,26
-1.0947e-07,32
-1.0946e-07,23
-1.0945e-07,19
-1.0944e-07,21
-1.0943e-07,21
-1.0942e-07,13
-1.0941e-07,9
-1.094e-07,6
-1.0939e-07,9
-1.0938e-07,6
-1.0937e-07,0
-1.0936e-07,7
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,2
-1.0932e-07,1
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,1
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,1
-1.0806e-07,1
-1.0805e-07,0
-1.0804e-07,2
-1.0803e-07,0
-1.0802e-07,4
-1.0801e-07,3
-1.08e-07,6
-1.0799e-07,5
-1.0798e-07,9
-1.0797e-07,11
-1.0796e-07,7
-1.0795e-07,7
-1.0794e-07,14
-1.0793e-07,19
-1.0792e-07,23
-1.0791e-07,22
-1.079e-07,20
-1.0789e-07,32
-1.0788e-07,40
-1.0787e-07,55
-1.0786e-07,55
-1.0785e-07,67
-1.0784e-07,63
-1.0783e-07,65
-1.0782e-07,80
-1.0781e-07,79
-1.078e-07,93
-1.0779e-07,115
-1.0778e-07,126
-1.0777e-07,122
-1.0776e-07,126
-1.0775e-07,139
-1.0774e-07,163
-1.0773e-07,160
-1.0772e-07,179
-1.0771e-07,202
-1.077e-07,204
-1.0769e-07,212
-1.0768e-07,212
-1.0767e-07,218
-1.0766e-07,238
-1.0765e-07,270
-1.0764e-07,238
-1.0763e-07,248
-1.0762e-07,285
-1.0761e-07,287
-1.076e-07,302
-1.0759e-07,303
-1.0758e-07,309
-1.0757e-07,338
-1.0756e-07,310
-1.0755e-07,369
-1.0754e-07,388
-1.0753e-07,380
-1.0752e-07,379
-1.0751e-07,415
-1.075e-07,426
-1.0749e-07,417
-1.0748e-07,422
-1.0747e-07,438
-1.0746e-07,487
-1.0745e-07,474
-1.0744e-07,476
-1.0743e-07,453
-1.0742e-07,479
-1.0741e-07,465
-1.074e-07,446
-1.0739e-07,475
-1.0738e-07,522
-1.0737e-07,529
-1.0736e-07,511
-1.0735e-07,485
-1.0734e-07,487
-1.0733e-07,449
-1.0732e-07,442
-1.0731e-07,401
-1.073e-07,420
-1.0729e-07,420
-1.0728e-07,376
-1.0727e-07,339
-1.0726e-07,320
-1.0725e-07,328
-1.0724e-07,293
-1.0723e-07,239
-1.0722e-07,252
-1.0721e-07,216
-1.072e-07,236
-1.0719e-07,184
-1.0718e-07,173
-1.0717e-07,149
-1.0716e-07,141
-1.0715e-07,116
-1.0714e-07,120
-1.0713e-07,90
-1.0712e-07,90
-1.0711e-07,78
-1.071e-07,65
-1.0709e-07,63
-1.0708e-07,42
-1.0707e-07,54
-1.0706e-07,45
-1.0705e-07,37
-1.0704e-07,40
-1.0703e-07,25
-1.0702e-07,27
-1.0701e-07,20
-1.07e-07,24
-1.0699e-07,14
-1.0698e-07,26
-1.0697e-07,19
-1.0696e-07,15
-1.0695e-07,10
-1.0694e-07,11
-1.0693e-07,8
-1.0692e-07,9
-1.0691e-07,5
-1.069e-07,9
-1.0689e-07,5
-1.0688e-07,6
-1.0687e-07,5
-1.0686e-07,2
-1.0685e-07,2
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.2/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:16:58,0                 
Time,Ampl
-1.1015e-07,1
-1.1014e-07,1
-1.1013e-07,2
-1.1012e-07,2
-1.1011e-07,3
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,1
-1.1006e-07,3
-1.1005e-07,3
-1.1004e-07,3
-1.1003e-07,1
-1.1002e-07,0
-1.1001e-07,7
-1.1e-07,2
-1.0999e-07,4
-1.0998e-07,2
-1.0997e-07,3
-1.0996e-07,4
-1.0995e-07,4
-1.0994e-07,10
-1.0993e-07,10
-1.0992e-07,8
-1.0991e-07,14
-1.099e-07,8
-1.0989e-07,8
-1.0988e-07,19
-1.0987e-07,13
-1.0986e-07,16
-1.0985e-07,16
-1.0984e-07,17
-1.0983e-07,23
-1.0982e-07,16
-1.0981e-07,20
-1.098e-07,22
-1.0979e-07,27
-1.0978e-07,24
-1.0977e-07,29
-1.0976e-07,33
-1.0975e-07,18
-1.0974e-07,28
-1.0973e-07,26
-1.0972e-07,25
-1.0971e-07,25
-1.097e-07,20
-1.0969e-07,26
-1.0968e-07,12
-1.0967e-07,21
-1.0966e-07,18
-1.0965e-07,7
-1.0964e-07,16
-1.0963e-07,13
-1.0962e-07,13
-1.0961e-07,8
-1.096e-07,4
-1.0959e-07,7
-1.0958e-07,4
-1.0957e-07,6
-1.0956e-07,1
-1.0955e-07,1
-1.0954e-07,0
-1.0953e-07,2
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,1
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,1
-1.0819e-07,1
-1.0818e-07,0
-1.0817e-07,5
-1.0816e-07,1
-1.0815e-07,2
-1.0814e-07,4
-1.0813e-07,4
-1.0812e-07,4
-1.0811e-07,8
-1.081e-07,6
-1.0809e-07,8
-1.0808e-07,13
-1.0807e-07,9
-1.0806e-07,12
-1.0805e-07,17
-1.0804e-07,28
-1.0803e-07,23
-1.0802e-07,34
-1.0801e-07,32
-1.08e-07,42
-1.0799e-07,32
-1.0798e-07,48
-1.0797e-07,58
-1.0796e-07,53
-1.0795e-07,57
-1.0794e-07,55
-1.0793e-07,65
-1.0792e-07,85
-1.0791e-07,80
-1.079e-07,101
-1.0789e-07,93
-1.0788e-07,91
-1.0787e-07,100
-1.0786e-07,118
-1.0785e-07,113
-1.0784e-07,128
-1.0783e-07,135
-1.0782e-07,159
-1.0781e-07,144
-1.078e-07,155
-1.0779e-07,172
-1.0778e-07,163
-1.0777e-07,182
-1.0776e-07,179
-1.0775e-07,180
-1.0774e-07,197
-1.0773e-07,208
-1.0772e-07,213
-1.0771e-07,252
-1.077e-07,249
-1.0769e-07,228
-1.0768e-07,245
-1.0767e-07,241
-1.0766e-07,304
-1.0765e-07,259
-1.0764e-07,314
-1.0763e-07,334
-1.0762e-07,337
-1.0761e-07,378
-1.076e-07,378
-1.0759e-07,416
-1.0758e-07,374
-1.0757e-07,407
-1.0756e-07,415
-1.0755e-07,442
-1.0754e-07,465
-1.0753e-07,490
-1.0752e-07,494
-1.0751e-07,481
-1.075e-07,508
-1.0749e-07,503
-1.0748e-07,509
-1.0747e-07,497
-1.0746e-07,519
-1.0745e-07,530
-1.0744e-07,476
-1.0743e-07,485
-1.0742e-07,472
-1.0741e-07,421
-1.074e-07,446
-1.0739e-07,366
-1.0738e-07,392
-1.0737e-07,378
-1.0736e-07,368
-1.0735e-07,323
-1.0734e-07,293
-1.0733e-07,274
-1.0732e-07,230
-1.0731e-07,232
-1.073e-07,192
-1.0729e-07,176
-1.0728e-07,183
-1.0727e-07,161
-1.0726e-07,142
-1.0725e-07,120
-1.0724e-07,116
-1.0723e-07,102
-1.0722e-07,73
-1.0721e-07,60
-1.072e-07,73
-1.0719e-07,70
-1.0718e-07,51
-1.0717e-07,57
-1.0716e-07,45
-1.0715e-07,31
-1.0714e-07,41
-1.0713e-07,29
-1.0712e-07,31
-1.0711e-07,23
-1.071e-07,25
-1.0709e-07,23
-1.0708e-07,23
-1.0707e-07,18
-1.0706e-07,24
-1.0705e-07,23
-1.0704e-07,11
-1.0703e-07,17
-1.0702e-07,16
-1.0701e-07,11
-1.07e-07,15
-1.0699e-07,13
-1.0698e-07,8
-1.0697e-07,6
-1.0696e-07,6
-1.0695e-07,6
-1.0694e-07,4
-1.0693e-07,1
-1.0692e-07,5
-1.0691e-07,0
-1.069e-07,1
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,1
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.35/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,351
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:25:54,0                 
Time,Ampl
-1.101e-07,1
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,1
-1.1006e-07,1
-1.1005e-07,1
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,1
-1.0998e-07,0
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,1
-1.0994e-07,0
-1.0993e-07,1
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,2
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,1
-1.0975e-07,0
-1.0974e-07,1
-1.0973e-07,1
-1.0972e-07,1
-1.0971e-07,0
-1.097e-07,1
-1.0969e-07,2
-1.0968e-07,0
-1.0967e-07,1
-1.0966e-07,1
-1.0965e-07,0
-1.0964e-07,1
-1.0963e-07,4
-1.0962e-07,1
-1.0961e-07,2
-1.096e-07,1
-1.0959e-07,3
-1.0958e-07,0
-1.0957e-07,1
-1.0956e-07,2
-1.0955e-07,2
-1.0954e-07,3
-1.0953e-07,1
-1.0952e-07,3
-1.0951e-07,5
-1.095e-07,8
-1.0949e-07,6
-1.0948e-07,15
-1.0947e-07,7
-1.0946e-07,9
-1.0945e-07,4
-1.0944e-07,10
-1.0943e-07,13
-1.0942e-07,14
-1.0941e-07,9
-1.094e-07,12
-1.0939e-07,11
-1.0938e-07,13
-1.0937e-07,10
-1.0936e-07,10
-1.0935e-07,19
-1.0934e-07,13
-1.0933e-07,13
-1.0932e-07,18
-1.0931e-07,8
-1.093e-07,15
-1.0929e-07,17
-1.0928e-07,6
-1.0927e-07,5
-1.0926e-07,9
-1.0925e-07,8
-1.0924e-07,5
-1.0923e-07,5
-1.0922e-07,5
-1.0921e-07,5
-1.092e-07,3
-1.0919e-07,1
-1.0918e-07,0
-1.0917e-07,4
-1.0916e-07,1
-1.0915e-07,2
-1.0914e-07,1
-1.0913e-07,0
-1.0912e-07,1
-1.0911e-07,2
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,1
-1.0795e-07,0
-1.0794e-07,1
-1.0793e-07,1
-1.0792e-07,0
-1.0791e-07,1
-1.079e-07,1
-1.0789e-07,1
-1.0788e-07,2
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,1
-1.0784e-07,1
-1.0783e-07,0
-1.0782e-07,1
-1.0781e-07,5
-1.078e-07,7
-1.0779e-07,3
-1.0778e-07,4
-1.0777e-07,12
-1.0776e-07,10
-1.0775e-07,19
-1.0774e-07,15
-1.0773e-07,18
-1.0772e-07,14
-1.0771e-07,31
-1.077e-07,22
-1.0769e-07,43
-1.0768e-07,50
-1.0767e-07,66
-1.0766e-07,72
-1.0765e-07,96
-1.0764e-07,93
-1.0763e-07,104
-1.0762e-07,109
-1.0761e-07,115
-1.076e-07,129
-1.0759e-07,129
-1.0758e-07,145
-1.0757e-07,136
-1.0756e-07,143
-1.0755e-07,145
-1.0754e-07,149
-1.0753e-07,162
-1.0752e-07,158
-1.0751e-07,157
-1.075e-07,152
-1.0749e-07,165
-1.0748e-07,168
-1.0747e-07,138
-1.0746e-07,181
-1.0745e-07,155
-1.0744e-07,173
-1.0743e-07,186
-1.0742e-07,182
-1.0741e-07,175
-1.074e-07,167
-1.0739e-07,176
-1.0738e-07,179
-1.0737e-07,193
-1.0736e-07,187
-1.0735e-07,220
-1.0734e-07,200
-1.0733e-07,225
-1.0732e-07,223
-1.0731e-07,264
-1.073e-07,274
-1.0729e-07,288
-1.0728e-07,305
-1.0727e-07,314
-1.0726e-07,373
-1.0725e-07,369
-1.0724e-07,389
-1.0723e-07,434
-1.0722e-07,428
-1.0721e-07,463
-1.072e-07,512
-1.0719e-07,492
-1.0718e-07,574
-1.0717e-07,619
-1.0716e-07,578
-1.0715e-07,620
-1.0714e-07,608
-1.0713e-07,621
-1.0712e-07,643
-1.0711e-07,642
-1.071e-07,625
-1.0709e-07,629
-1.0708e-07,617
-1.0707e-07,584
-1.0706e-07,559
-1.0705e-07,484
-1.0704e-07,459
-1.0703e-07,423
-1.0702e-07,385
-1.0701e-07,359
-1.07e-07,276
-1.0699e-07,222
-1.0698e-07,228
-1.0697e-07,202
-1.0696e-07,136
-1.0695e-07,133
-1.0694e-07,110
-1.0693e-07,84
-1.0692e-07,74
-1.0691e-07,60
-1.069e-07,66
-1.0689e-07,45
-1.0688e-07,39
-1.0687e-07,46
-1.0686e-07,35
-1.0685e-07,21
-1.0684e-07,23
-1.0683e-07,17
-1.0682e-07,20
-1.0681e-07,14
-1.068e-07,8
-1.0679e-07,19
-1.0678e-07,14
-1.0677e-07,11
-1.0676e-07,7
-1.0675e-07,3
-1.0674e-07,8
-1.0673e-07,7
-1.0672e-07,7
-1.0671e-07,6
-1.067e-07,2
-1.0669e-07,4
-1.0668e-07,1
-1.0667e-07,3
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,1
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.35/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,351
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:28:42,0                 
Time,Ampl
-1.1006e-07,1
-1.1005e-07,5
-1.1004e-07,0
-1.1003e-07,4
-1.1002e-07,1
-1.1001e-07,3
-1.1e-07,2
-1.0999e-07,2
-1.0998e-07,0
-1.0997e-07,2
-1.0996e-07,0
-1.0995e-07,1
-1.0994e-07,3
-1.0993e-07,2
-1.0992e-07,0
-1.0991e-07,2
-1.099e-07,4
-1.0989e-07,4
-1.0988e-07,2
-1.0987e-07,2
-1.0986e-07,5
-1.0985e-07,2
-1.0984e-07,1
-1.0983e-07,2
-1.0982e-07,3
-1.0981e-07,1
-1.098e-07,1
-1.0979e-07,2
-1.0978e-07,2
-1.0977e-07,2
-1.0976e-07,4
-1.0975e-07,2
-1.0974e-07,0
-1.0973e-07,1
-1.0972e-07,2
-1.0971e-07,2
-1.097e-07,2
-1.0969e-07,2
-1.0968e-07,2
-1.0967e-07,2
-1.0966e-07,3
-1.0965e-07,2
-1.0964e-07,1
-1.0963e-07,1
-1.0962e-07,3
-1.0961e-07,0
-1.096e-07,2
-1.0959e-07,5
-1.0958e-07,1
-1.0957e-07,1
-1.0956e-07,7
-1.0955e-07,6
-1.0954e-07,2
-1.0953e-07,2
-1.0952e-07,9
-1.0951e-07,5
-1.095e-07,3
-1.0949e-07,2
-1.0948e-07,2
-1.0947e-07,6
-1.0946e-07,6
-1.0945e-07,10
-1.0944e-07,3
-1.0943e-07,12
-1.0942e-07,10
-1.0941e-07,7
-1.094e-07,14
-1.0939e-07,18
-1.0938e-07,13
-1.0937e-07,21
-1.0936e-07,25
-1.0935e-07,33
-1.0934e-07,35
-1.0933e-07,23
-1.0932e-07,38
-1.0931e-07,42
-1.093e-07,65
-1.0929e-07,55
-1.0928e-07,57
-1.0927e-07,72
-1.0926e-07,80
-1.0925e-07,102
-1.0924e-07,81
-1.0923e-07,97
-1.0922e-07,93
-1.0921e-07,113
-1.092e-07,90
-1.0919e-07,102
-1.0918e-07,83
-1.0917e-07,110
-1.0916e-07,86
-1.0915e-07,91
-1.0914e-07,87
-1.0913e-07,68
-1.0912e-07,82
-1.0911e-07,75
-1.091e-07,78
-1.0909e-07,61
-1.0908e-07,57
-1.0907e-07,55
-1.0906e-07,41
-1.0905e-07,43
-1.0904e-07,27
-1.0903e-07,17
-1.0902e-07,18
-1.0901e-07,18
-1.09e-07,14
-1.0899e-07,11
-1.0898e-07,7
-1.0897e-07,3
-1.0896e-07,3
-1.0895e-07,1
-1.0894e-07,2
-1.0893e-07,2
-1.0892e-07,1
-1.0891e-07,1
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,1
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,1
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,3
-1.0782e-07,3
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,1
-1.0778e-07,4
-1.0777e-07,2
-1.0776e-07,1
-1.0775e-07,5
-1.0774e-07,3
-1.0773e-07,3
-1.0772e-07,5
-1.0771e-07,9
-1.077e-07,5
-1.0769e-07,5
-1.0768e-07,8
-1.0767e-07,10
-1.0766e-07,13
-1.0765e-07,15
-1.0764e-07,17
-1.0763e-07,26
-1.0762e-07,28
-1.0761e-07,39
-1.076e-07,49
-1.0759e-07,40
-1.0758e-07,65
-1.0757e-07,71
-1.0756e-07,63
-1.0755e-07,105
-1.0754e-07,112
-1.0753e-07,138
-1.0752e-07,156
-1.0751e-07,192
-1.075e-07,202
-1.0749e-07,215
-1.0748e-07,250
-1.0747e-07,312
-1.0746e-07,302
-1.0745e-07,322
-1.0744e-07,349
-1.0743e-07,382
-1.0742e-07,407
-1.0741e-07,396
-1.074e-07,395
-1.0739e-07,402
-1.0738e-07,423
-1.0737e-07,425
-1.0736e-07,403
-1.0735e-07,421
-1.0734e-07,385
-1.0733e-07,377
-1.0732e-07,354
-1.0731e-07,354
-1.073e-07,318
-1.0729e-07,349
-1.0728e-07,342
-1.0727e-07,291
-1.0726e-07,319
-1.0725e-07,304
-1.0724e-07,268
-1.0723e-07,299
-1.0722e-07,278
-1.0721e-07,289
-1.072e-07,259
-1.0719e-07,257
-1.0718e-07,276
-1.0717e-07,236
-1.0716e-07,267
-1.0715e-07,265
-1.0714e-07,255
-1.0713e-07,227
-1.0712e-07,288
-1.0711e-07,246
-1.071e-07,265
-1.0709e-07,251
-1.0708e-07,237
-1.0707e-07,262
-1.0706e-07,245
-1.0705e-07,237
-1.0704e-07,228
-1.0703e-07,253
-1.0702e-07,207
-1.0701e-07,184
-1.07e-07,195
-1.0699e-07,180
-1.0698e-07,167
-1.0697e-07,152
-1.0696e-07,145
-1.0695e-07,129
-1.0694e-07,113
-1.0693e-07,126
-1.0692e-07,95
-1.0691e-07,93
-1.069e-07,86
-1.0689e-07,73
-1.0688e-07,53
-1.0687e-07,50
-1.0686e-07,59
-1.0685e-07,38
-1.0684e-07,42
-1.0683e-07,34
-1.0682e-07,24
-1.0681e-07,31
-1.068e-07,23
-1.0679e-07,15
-1.0678e-07,15
-1.0677e-07,11
-1.0676e-07,14
-1.0675e-07,11
-1.0674e-07,15
-1.0673e-07,15
-1.0672e-07,9
-1.0671e-07,14
-1.067e-07,4
-1.0669e-07,7
-1.0668e-07,5
-1.0667e-07,3
-1.0666e-07,9
-1.0665e-07,0
-1.0664e-07,2
-1.0663e-07,0
-1.0662e-07,1
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.35/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,351
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:31:00,0                 
Time,Ampl
-1.0996e-07,4
-1.0995e-07,4
-1.0994e-07,6
-1.0993e-07,7
-1.0992e-07,8
-1.0991e-07,5
-1.099e-07,8
-1.0989e-07,12
-1.0988e-07,16
-1.0987e-07,9
-1.0986e-07,9
-1.0985e-07,6
-1.0984e-07,10
-1.0983e-07,12
-1.0982e-07,3
-1.0981e-07,8
-1.098e-07,15
-1.0979e-07,14
-1.0978e-07,11
-1.0977e-07,11
-1.0976e-07,11
-1.0975e-07,13
-1.0974e-07,9
-1.0973e-07,11
-1.0972e-07,15
-1.0971e-07,10
-1.097e-07,8
-1.0969e-07,11
-1.0968e-07,7
-1.0967e-07,13
-1.0966e-07,13
-1.0965e-07,10
-1.0964e-07,13
-1.0963e-07,7
-1.0962e-07,12
-1.0961e-07,13
-1.096e-07,13
-1.0959e-07,9
-1.0958e-07,6
-1.0957e-07,13
-1.0956e-07,13
-1.0955e-07,17
-1.0954e-07,10
-1.0953e-07,9
-1.0952e-07,8
-1.0951e-07,7
-1.095e-07,14
-1.0949e-07,9
-1.0948e-07,7
-1.0947e-07,17
-1.0946e-07,11
-1.0945e-07,7
-1.0944e-07,12
-1.0943e-07,15
-1.0942e-07,11
-1.0941e-07,18
-1.094e-07,16
-1.0939e-07,13
-1.0938e-07,12
-1.0937e-07,24
-1.0936e-07,22
-1.0935e-07,18
-1.0934e-07,21
-1.0933e-07,28
-1.0932e-07,30
-1.0931e-07,23
-1.093e-07,34
-1.0929e-07,36
-1.0928e-07,54
-1.0927e-07,62
-1.0926e-07,73
-1.0925e-07,82
-1.0924e-07,94
-1.0923e-07,124
-1.0922e-07,126
-1.0921e-07,163
-1.092e-07,184
-1.0919e-07,190
-1.0918e-07,238
-1.0917e-07,269
-1.0916e-07,333
-1.0915e-07,335
-1.0914e-07,363
-1.0913e-07,431
-1.0912e-07,455
-1.0911e-07,409
-1.091e-07,543
-1.0909e-07,495
-1.0908e-07,475
-1.0907e-07,504
-1.0906e-07,491
-1.0905e-07,488
-1.0904e-07,492
-1.0903e-07,422
-1.0902e-07,419
-1.0901e-07,363
-1.09e-07,403
-1.0899e-07,332
-1.0898e-07,272
-1.0897e-07,288
-1.0896e-07,247
-1.0895e-07,225
-1.0894e-07,204
-1.0893e-07,156
-1.0892e-07,153
-1.0891e-07,124
-1.089e-07,95
-1.0889e-07,100
-1.0888e-07,95
-1.0887e-07,55
-1.0886e-07,64
-1.0885e-07,50
-1.0884e-07,38
-1.0883e-07,37
-1.0882e-07,18
-1.0881e-07,12
-1.088e-07,9
-1.0879e-07,5
-1.0878e-07,7
-1.0877e-07,0
-1.0876e-07,1
-1.0875e-07,2
-1.0874e-07,1
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,1
-1.0777e-07,0
-1.0776e-07,1
-1.0775e-07,0
-1.0774e-07,2
-1.0773e-07,1
-1.0772e-07,0
-1.0771e-07,3
-1.077e-07,1
-1.0769e-07,6
-1.0768e-07,4
-1.0767e-07,2
-1.0766e-07,10
-1.0765e-07,10
-1.0764e-07,14
-1.0763e-07,20
-1.0762e-07,8
-1.0761e-07,20
-1.076e-07,19
-1.0759e-07,21
-1.0758e-07,31
-1.0757e-07,48
-1.0756e-07,45
-1.0755e-07,59
-1.0754e-07,60
-1.0753e-07,59
-1.0752e-07,68
-1.0751e-07,89
-1.075e-07,95
-1.0749e-07,115
-1.0748e-07,132
-1.0747e-07,116
-1.0746e-07,117
-1.0745e-07,141
-1.0744e-07,171
-1.0743e-07,172
-1.0742e-07,183
-1.0741e-07,162
-1.074e-07,228
-1.0739e-07,214
-1.0738e-07,212
-1.0737e-07,230
-1.0736e-07,219
-1.0735e-07,232
-1.0734e-07,195
-1.0733e-07,180
-1.0732e-07,193
-1.0731e-07,195
-1.073e-07,200
-1.0729e-07,183
-1.0728e-07,177
-1.0727e-07,166
-1.0726e-07,179
-1.0725e-07,153
-1.0724e-07,158
-1.0723e-07,146
-1.0722e-07,144
-1.0721e-07,137
-1.072e-07,134
-1.0719e-07,140
-1.0718e-07,131
-1.0717e-07,143
-1.0716e-07,135
-1.0715e-07,134
-1.0714e-07,136
-1.0713e-07,119
-1.0712e-07,130
-1.0711e-07,136
-1.071e-07,124
-1.0709e-07,125
-1.0708e-07,143
-1.0707e-07,128
-1.0706e-07,128
-1.0705e-07,124
-1.0704e-07,105
-1.0703e-07,121
-1.0702e-07,118
-1.0701e-07,113
-1.07e-07,121
-1.0699e-07,106
-1.0698e-07,98
-1.0697e-07,118
-1.0696e-07,101
-1.0695e-07,92
-1.0694e-07,87
-1.0693e-07,98
-1.0692e-07,86
-1.0691e-07,83
-1.069e-07,90
-1.0689e-07,70
-1.0688e-07,80
-1.0687e-07,64
-1.0686e-07,61
-1.0685e-07,61
-1.0684e-07,64
-1.0683e-07,50
-1.0682e-07,62
-1.0681e-07,41
-1.068e-07,56
-1.0679e-07,55
-1.0678e-07,33
-1.0677e-07,42
-1.0676e-07,35
-1.0675e-07,32
-1.0674e-07,36
-1.0673e-07,33
-1.0672e-07,21
-1.0671e-07,35
-1.067e-07,26
-1.0669e-07,24
-1.0668e-07,14
-1.0667e-07,10
-1.0666e-07,9
-1.0665e-07,5
-1.0664e-07,6
-1.0663e-07,2
-1.0662e-07,4
-1.0661e-07,1
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,1
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,1
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.35/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,351
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:31:00,0                 
Time,Ampl
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,1
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,1
-1.0974e-07,2
-1.0973e-07,1
-1.0972e-07,1
-1.0971e-07,0
-1.097e-07,2
-1.0969e-07,1
-1.0968e-07,1
-1.0967e-07,2
-1.0966e-07,1
-1.0965e-07,1
-1.0964e-07,3
-1.0963e-07,3
-1.0962e-07,4
-1.0961e-07,2
-1.096e-07,4
-1.0959e-07,3
-1.0958e-07,4
-1.0957e-07,3
-1.0956e-07,3
-1.0955e-07,2
-1.0954e-07,3
-1.0953e-07,7
-1.0952e-07,2
-1.0951e-07,5
-1.095e-07,4
-1.0949e-07,3
-1.0948e-07,9
-1.0947e-07,5
-1.0946e-07,4
-1.0945e-07,4
-1.0944e-07,0
-1.0943e-07,1
-1.0942e-07,3
-1.0941e-07,3
-1.094e-07,5
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,1
-1.0936e-07,4
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,1
-1.0808e-07,1
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,1
-1.08e-07,0
-1.0799e-07,1
-1.0798e-07,1
-1.0797e-07,1
-1.0796e-07,1
-1.0795e-07,0
-1.0794e-07,3
-1.0793e-07,5
-1.0792e-07,0
-1.0791e-07,4
-1.079e-07,8
-1.0789e-07,4
-1.0788e-07,3
-1.0787e-07,15
-1.0786e-07,19
-1.0785e-07,13
-1.0784e-07,17
-1.0783e-07,20
-1.0782e-07,22
-1.0781e-07,13
-1.078e-07,19
-1.0779e-07,29
-1.0778e-07,37
-1.0777e-07,33
-1.0776e-07,42
-1.0775e-07,35
-1.0774e-07,61
-1.0773e-07,49
-1.0772e-07,52
-1.0771e-07,55
-1.077e-07,49
-1.0769e-07,73
-1.0768e-07,53
-1.0767e-07,55
-1.0766e-07,74
-1.0765e-07,56
-1.0764e-07,58
-1.0763e-07,69
-1.0762e-07,74
-1.0761e-07,83
-1.076e-07,62
-1.0759e-07,62
-1.0758e-07,78
-1.0757e-07,83
-1.0756e-07,56
-1.0755e-07,82
-1.0754e-07,90
-1.0753e-07,96
-1.0752e-07,88
-1.0751e-07,84
-1.075e-07,77
-1.0749e-07,96
-1.0748e-07,108
-1.0747e-07,98
-1.0746e-07,121
-1.0745e-07,132
-1.0744e-07,132
-1.0743e-07,145
-1.0742e-07,170
-1.0741e-07,177
-1.074e-07,164
-1.0739e-07,210
-1.0738e-07,197
-1.0737e-07,226
-1.0736e-07,249
-1.0735e-07,307
-1.0734e-07,315
-1.0733e-07,312
-1.0732e-07,330
-1.0731e-07,385
-1.073e-07,447
-1.0729e-07,463
-1.0728e-07,446
-1.0727e-07,479
-1.0726e-07,552
-1.0725e-07,574
-1.0724e-07,574
-1.0723e-07,678
-1.0722e-07,657
-1.0721e-07,680
-1.072e-07,655
-1.0719e-07,696
-1.0718e-07,715
-1.0717e-07,728
-1.0716e-07,766
-1.0715e-07,741
-1.0714e-07,722
-1.0713e-07,700
-1.0712e-07,626
-1.0711e-07,616
-1.071e-07,580
-1.0709e-07,524
-1.0708e-07,493
-1.0707e-07,413
-1.0706e-07,394
-1.0705e-07,308
-1.0704e-07,264
-1.0703e-07,233
-1.0702e-07,187
-1.0701e-07,171
-1.07e-07,112
-1.0699e-07,109
-1.0698e-07,76
-1.0697e-07,70
-1.0696e-07,65
-1.0695e-07,57
-1.0694e-07,38
-1.0693e-07,43
-1.0692e-07,27
-1.0691e-07,35
-1.069e-07,22
-1.0689e-07,19
-1.0688e-07,13
-1.0687e-07,20
-1.0686e-07,19
-1.0685e-07,11
-1.0684e-07,15
-1.0683e-07,10
-1.0682e-07,10
-1.0681e-07,11
-1.068e-07,14
-1.0679e-07,8
-1.0678e-07,10
-1.0677e-07,10
-1.0676e-07,8
-1.0675e-07,5
-1.0674e-07,1
-1.0673e-07,4
-1.0672e-07,2
-1.0671e-07,1
-1.067e-07,3
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,1
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,1
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0


==> wtf-uliana/gate-0/comparator/vth=1.35/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,351
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:31:00,0                 
Time,Ampl
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,1
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,1
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,1
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,1
-1.0987e-07,1
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,1
-1.0983e-07,3
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,2
-1.0978e-07,1
-1.0977e-07,2
-1.0976e-07,3
-1.0975e-07,2
-1.0974e-07,5
-1.0973e-07,3
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,3
-1.0969e-07,4
-1.0968e-07,1
-1.0967e-07,0
-1.0966e-07,2
-1.0965e-07,3
-1.0964e-07,2
-1.0963e-07,2
-1.0962e-07,2
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,2
-1.0957e-07,2
-1.0956e-07,1
-1.0955e-07,0
-1.0954e-07,2
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,1
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,1
-1.0812e-07,3
-1.0811e-07,2
-1.081e-07,3
-1.0809e-07,3
-1.0808e-07,2
-1.0807e-07,3
-1.0806e-07,1
-1.0805e-07,3
-1.0804e-07,3
-1.0803e-07,4
-1.0802e-07,7
-1.0801e-07,9
-1.08e-07,6
-1.0799e-07,8
-1.0798e-07,18
-1.0797e-07,12
-1.0796e-07,8
-1.0795e-07,16
-1.0794e-07,21
-1.0793e-07,25
-1.0792e-07,22
-1.0791e-07,29
-1.079e-07,28
-1.0789e-07,34
-1.0788e-07,32
-1.0787e-07,50
-1.0786e-07,29
-1.0785e-07,27
-1.0784e-07,31
-1.0783e-07,41
-1.0782e-07,28
-1.0781e-07,43
-1.078e-07,42
-1.0779e-07,28
-1.0778e-07,51
-1.0777e-07,30
-1.0776e-07,38
-1.0775e-07,42
-1.0774e-07,38
-1.0773e-07,33
-1.0772e-07,52
-1.0771e-07,39
-1.077e-07,46
-1.0769e-07,50
-1.0768e-07,52
-1.0767e-07,45
-1.0766e-07,58
-1.0765e-07,49
-1.0764e-07,47
-1.0763e-07,53
-1.0762e-07,75
-1.0761e-07,75
-1.076e-07,92
-1.0759e-07,83
-1.0758e-07,81
-1.0757e-07,100
-1.0756e-07,113
-1.0755e-07,145
-1.0754e-07,140
-1.0753e-07,146
-1.0752e-07,145
-1.0751e-07,151
-1.075e-07,200
-1.0749e-07,177
-1.0748e-07,255
-1.0747e-07,228
-1.0746e-07,271
-1.0745e-07,310
-1.0744e-07,346
-1.0743e-07,335
-1.0742e-07,363
-1.0741e-07,369
-1.074e-07,420
-1.0739e-07,438
-1.0738e-07,491
-1.0737e-07,527
-1.0736e-07,482
-1.0735e-07,577
-1.0734e-07,613
-1.0733e-07,643
-1.0732e-07,654
-1.0731e-07,703
-1.073e-07,758
-1.0729e-07,767
-1.0728e-07,737
-1.0727e-07,739
-1.0726e-07,817
-1.0725e-07,756
-1.0724e-07,748
-1.0723e-07,723
-1.0722e-07,711
-1.0721e-07,641
-1.072e-07,568
-1.0719e-07,558
-1.0718e-07,447
-1.0717e-07,420
-1.0716e-07,355
-1.0715e-07,290
-1.0714e-07,242
-1.0713e-07,233
-1.0712e-07,183
-1.0711e-07,140
-1.071e-07,122
-1.0709e-07,96
-1.0708e-07,81
-1.0707e-07,75
-1.0706e-07,58
-1.0705e-07,61
-1.0704e-07,54
-1.0703e-07,30
-1.0702e-07,31
-1.0701e-07,24
-1.07e-07,35
-1.0699e-07,25
-1.0698e-07,24
-1.0697e-07,26
-1.0696e-07,18
-1.0695e-07,19
-1.0694e-07,15
-1.0693e-07,13
-1.0692e-07,12
-1.0691e-07,16
-1.069e-07,18
-1.0689e-07,21
-1.0688e-07,13
-1.0687e-07,14
-1.0686e-07,9
-1.0685e-07,14
-1.0684e-07,13
-1.0683e-07,9
-1.0682e-07,6
-1.0681e-07,6
-1.068e-07,4
-1.0679e-07,4
-1.0678e-07,3
-1.0677e-07,1
-1.0676e-07,3
-1.0675e-07,1
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0


==> wtf-uliana/gate-0/comparator/vth=1/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:43:37,0                 
Time,Ampl
-1.1034e-07,3
-1.1033e-07,1
-1.1032e-07,3
-1.1031e-07,3
-1.103e-07,0
-1.1029e-07,4
-1.1028e-07,3
-1.1027e-07,2
-1.1026e-07,5
-1.1025e-07,2
-1.1024e-07,6
-1.1023e-07,5
-1.1022e-07,4
-1.1021e-07,6
-1.102e-07,3
-1.1019e-07,9
-1.1018e-07,6
-1.1017e-07,4
-1.1016e-07,8
-1.1015e-07,7
-1.1014e-07,14
-1.1013e-07,10
-1.1012e-07,8
-1.1011e-07,10
-1.101e-07,11
-1.1009e-07,16
-1.1008e-07,9
-1.1007e-07,10
-1.1006e-07,16
-1.1005e-07,19
-1.1004e-07,21
-1.1003e-07,9
-1.1002e-07,16
-1.1001e-07,13
-1.1e-07,19
-1.0999e-07,17
-1.0998e-07,18
-1.0997e-07,15
-1.0996e-07,30
-1.0995e-07,25
-1.0994e-07,15
-1.0993e-07,24
-1.0992e-07,28
-1.0991e-07,31
-1.099e-07,23
-1.0989e-07,23
-1.0988e-07,32
-1.0987e-07,29
-1.0986e-07,43
-1.0985e-07,41
-1.0984e-07,57
-1.0983e-07,68
-1.0982e-07,79
-1.0981e-07,74
-1.098e-07,100
-1.0979e-07,127
-1.0978e-07,135
-1.0977e-07,157
-1.0976e-07,179
-1.0975e-07,214
-1.0974e-07,271
-1.0973e-07,318
-1.0972e-07,394
-1.0971e-07,394
-1.097e-07,429
-1.0969e-07,473
-1.0968e-07,494
-1.0967e-07,541
-1.0966e-07,559
-1.0965e-07,558
-1.0964e-07,512
-1.0963e-07,491
-1.0962e-07,521
-1.0961e-07,466
-1.096e-07,421
-1.0959e-07,407
-1.0958e-07,333
-1.0957e-07,308
-1.0956e-07,286
-1.0955e-07,220
-1.0954e-07,207
-1.0953e-07,203
-1.0952e-07,173
-1.0951e-07,136
-1.095e-07,120
-1.0949e-07,84
-1.0948e-07,86
-1.0947e-07,62
-1.0946e-07,51
-1.0945e-07,33
-1.0944e-07,22
-1.0943e-07,24
-1.0942e-07,8
-1.0941e-07,2
-1.094e-07,0
-1.0939e-07,2
-1.0938e-07,1
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,1
-1.0811e-07,1
-1.081e-07,0
-1.0809e-07,1
-1.0808e-07,2
-1.0807e-07,3
-1.0806e-07,3
-1.0805e-07,8
-1.0804e-07,11
-1.0803e-07,11
-1.0802e-07,15
-1.0801e-07,17
-1.08e-07,15
-1.0799e-07,12
-1.0798e-07,21
-1.0797e-07,25
-1.0796e-07,25
-1.0795e-07,25
-1.0794e-07,27
-1.0793e-07,47
-1.0792e-07,52
-1.0791e-07,65
-1.079e-07,87
-1.0789e-07,91
-1.0788e-07,75
-1.0787e-07,94
-1.0786e-07,110
-1.0785e-07,113
-1.0784e-07,134
-1.0783e-07,154
-1.0782e-07,156
-1.0781e-07,178
-1.078e-07,170
-1.0779e-07,165
-1.0778e-07,194
-1.0777e-07,222
-1.0776e-07,240
-1.0775e-07,212
-1.0774e-07,257
-1.0773e-07,248
-1.0772e-07,285
-1.0771e-07,264
-1.077e-07,283
-1.0769e-07,290
-1.0768e-07,310
-1.0767e-07,295
-1.0766e-07,332
-1.0765e-07,328
-1.0764e-07,312
-1.0763e-07,336
-1.0762e-07,324
-1.0761e-07,339
-1.076e-07,332
-1.0759e-07,343
-1.0758e-07,358
-1.0757e-07,336
-1.0756e-07,352
-1.0755e-07,326
-1.0754e-07,354
-1.0753e-07,316
-1.0752e-07,335
-1.0751e-07,306
-1.075e-07,370
-1.0749e-07,329
-1.0748e-07,332
-1.0747e-07,336
-1.0746e-07,316
-1.0745e-07,315
-1.0744e-07,304
-1.0743e-07,278
-1.0742e-07,302
-1.0741e-07,285
-1.074e-07,285
-1.0739e-07,259
-1.0738e-07,271
-1.0737e-07,263
-1.0736e-07,267
-1.0735e-07,262
-1.0734e-07,213
-1.0733e-07,192
-1.0732e-07,228
-1.0731e-07,204
-1.073e-07,216
-1.0729e-07,213
-1.0728e-07,178
-1.0727e-07,161
-1.0726e-07,154
-1.0725e-07,149
-1.0724e-07,160
-1.0723e-07,121
-1.0722e-07,114
-1.0721e-07,94
-1.072e-07,95
-1.0719e-07,91
-1.0718e-07,80
-1.0717e-07,66
-1.0716e-07,83
-1.0715e-07,62
-1.0714e-07,56
-1.0713e-07,57
-1.0712e-07,47
-1.0711e-07,47
-1.071e-07,35
-1.0709e-07,29
-1.0708e-07,28
-1.0707e-07,21
-1.0706e-07,23
-1.0705e-07,24
-1.0704e-07,14
-1.0703e-07,17
-1.0702e-07,16
-1.0701e-07,17
-1.07e-07,14
-1.0699e-07,6
-1.0698e-07,10
-1.0697e-07,8
-1.0696e-07,4
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,1
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,1
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0


==> wtf-uliana/gate-0/comparator/vth=1/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:46:55,0                 
Time,Ampl
-1.1031e-07,2
-1.103e-07,3
-1.1029e-07,5
-1.1028e-07,3
-1.1027e-07,4
-1.1026e-07,6
-1.1025e-07,3
-1.1024e-07,3
-1.1023e-07,2
-1.1022e-07,4
-1.1021e-07,2
-1.102e-07,6
-1.1019e-07,4
-1.1018e-07,4
-1.1017e-07,2
-1.1016e-07,4
-1.1015e-07,7
-1.1014e-07,6
-1.1013e-07,9
-1.1012e-07,4
-1.1011e-07,5
-1.101e-07,4
-1.1009e-07,8
-1.1008e-07,10
-1.1007e-07,7
-1.1006e-07,7
-1.1005e-07,6
-1.1004e-07,5
-1.1003e-07,4
-1.1002e-07,7
-1.1001e-07,5
-1.1e-07,5
-1.0999e-07,10
-1.0998e-07,6
-1.0997e-07,9
-1.0996e-07,10
-1.0995e-07,11
-1.0994e-07,12
-1.0993e-07,9
-1.0992e-07,8
-1.0991e-07,9
-1.099e-07,19
-1.0989e-07,19
-1.0988e-07,13
-1.0987e-07,10
-1.0986e-07,12
-1.0985e-07,17
-1.0984e-07,20
-1.0983e-07,16
-1.0982e-07,20
-1.0981e-07,26
-1.098e-07,21
-1.0979e-07,24
-1.0978e-07,30
-1.0977e-07,31
-1.0976e-07,31
-1.0975e-07,32
-1.0974e-07,38
-1.0973e-07,40
-1.0972e-07,55
-1.0971e-07,52
-1.097e-07,63
-1.0969e-07,83
-1.0968e-07,87
-1.0967e-07,94
-1.0966e-07,127
-1.0965e-07,121
-1.0964e-07,144
-1.0963e-07,198
-1.0962e-07,247
-1.0961e-07,269
-1.096e-07,316
-1.0959e-07,364
-1.0958e-07,416
-1.0957e-07,486
-1.0956e-07,546
-1.0955e-07,594
-1.0954e-07,646
-1.0953e-07,736
-1.0952e-07,766
-1.0951e-07,847
-1.095e-07,819
-1.0949e-07,882
-1.0948e-07,809
-1.0947e-07,785
-1.0946e-07,724
-1.0945e-07,694
-1.0944e-07,669
-1.0943e-07,620
-1.0942e-07,565
-1.0941e-07,533
-1.094e-07,412
-1.0939e-07,383
-1.0938e-07,379
-1.0937e-07,308
-1.0936e-07,298
-1.0935e-07,266
-1.0934e-07,247
-1.0933e-07,194
-1.0932e-07,186
-1.0931e-07,136
-1.093e-07,150
-1.0929e-07,102
-1.0928e-07,77
-1.0927e-07,61
-1.0926e-07,62
-1.0925e-07,26
-1.0924e-07,22
-1.0923e-07,9
-1.0922e-07,9
-1.0921e-07,1
-1.092e-07,4
-1.0919e-07,1
-1.0918e-07,1
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,1
-1.0793e-07,0
-1.0792e-07,3
-1.0791e-07,2
-1.079e-07,8
-1.0789e-07,5
-1.0788e-07,3
-1.0787e-07,4
-1.0786e-07,8
-1.0785e-07,13
-1.0784e-07,14
-1.0783e-07,12
-1.0782e-07,28
-1.0781e-07,24
-1.078e-07,26
-1.0779e-07,28
-1.0778e-07,27
-1.0777e-07,39
-1.0776e-07,54
-1.0775e-07,56
-1.0774e-07,56
-1.0773e-07,63
-1.0772e-07,80
-1.0771e-07,79
-1.077e-07,82
-1.0769e-07,118
-1.0768e-07,83
-1.0767e-07,93
-1.0766e-07,98
-1.0765e-07,108
-1.0764e-07,108
-1.0763e-07,88
-1.0762e-07,104
-1.0761e-07,102
-1.076e-07,101
-1.0759e-07,98
-1.0758e-07,84
-1.0757e-07,103
-1.0756e-07,110
-1.0755e-07,112
-1.0754e-07,109
-1.0753e-07,80
-1.0752e-07,90
-1.0751e-07,100
-1.075e-07,103
-1.0749e-07,85
-1.0748e-07,79
-1.0747e-07,94
-1.0746e-07,76
-1.0745e-07,81
-1.0744e-07,81
-1.0743e-07,83
-1.0742e-07,53
-1.0741e-07,52
-1.074e-07,83
-1.0739e-07,65
-1.0738e-07,60
-1.0737e-07,51
-1.0736e-07,56
-1.0735e-07,52
-1.0734e-07,57
-1.0733e-07,52
-1.0732e-07,46
-1.0731e-07,65
-1.073e-07,44
-1.0729e-07,39
-1.0728e-07,46
-1.0727e-07,51
-1.0726e-07,34
-1.0725e-07,26
-1.0724e-07,43
-1.0723e-07,34
-1.0722e-07,27
-1.0721e-07,36
-1.072e-07,40
-1.0719e-07,27
-1.0718e-07,24
-1.0717e-07,19
-1.0716e-07,25
-1.0715e-07,27
-1.0714e-07,17
-1.0713e-07,13
-1.0712e-07,22
-1.0711e-07,16
-1.071e-07,22
-1.0709e-07,19
-1.0708e-07,15
-1.0707e-07,8
-1.0706e-07,15
-1.0705e-07,11
-1.0704e-07,12
-1.0703e-07,14
-1.0702e-07,5
-1.0701e-07,6
-1.07e-07,9
-1.0699e-07,5
-1.0698e-07,3
-1.0697e-07,4
-1.0696e-07,1
-1.0695e-07,2
-1.0694e-07,1
-1.0693e-07,4
-1.0692e-07,1
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0


==> wtf-uliana/gate-0/comparator/vth=1/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:46:55,0                 
Time,Ampl
-1.1029e-07,3
-1.1028e-07,4
-1.1027e-07,4
-1.1026e-07,4
-1.1025e-07,6
-1.1024e-07,7
-1.1023e-07,9
-1.1022e-07,3
-1.1021e-07,12
-1.102e-07,6
-1.1019e-07,8
-1.1018e-07,9
-1.1017e-07,7
-1.1016e-07,7
-1.1015e-07,9
-1.1014e-07,2
-1.1013e-07,5
-1.1012e-07,9
-1.1011e-07,10
-1.101e-07,5
-1.1009e-07,10
-1.1008e-07,7
-1.1007e-07,5
-1.1006e-07,6
-1.1005e-07,7
-1.1004e-07,6
-1.1003e-07,11
-1.1002e-07,8
-1.1001e-07,13
-1.1e-07,7
-1.0999e-07,4
-1.0998e-07,12
-1.0997e-07,5
-1.0996e-07,8
-1.0995e-07,10
-1.0994e-07,13
-1.0993e-07,13
-1.0992e-07,9
-1.0991e-07,16
-1.099e-07,13
-1.0989e-07,6
-1.0988e-07,8
-1.0987e-07,14
-1.0986e-07,14
-1.0985e-07,18
-1.0984e-07,14
-1.0983e-07,19
-1.0982e-07,12
-1.0981e-07,16
-1.098e-07,17
-1.0979e-07,11
-1.0978e-07,11
-1.0977e-07,18
-1.0976e-07,15
-1.0975e-07,15
-1.0974e-07,21
-1.0973e-07,18
-1.0972e-07,21
-1.0971e-07,22
-1.097e-07,25
-1.0969e-07,23
-1.0968e-07,28
-1.0967e-07,40
-1.0966e-07,23
-1.0965e-07,41
-1.0964e-07,36
-1.0963e-07,45
-1.0962e-07,47
-1.0961e-07,42
-1.096e-07,58
-1.0959e-07,72
-1.0958e-07,79
-1.0957e-07,83
-1.0956e-07,109
-1.0955e-07,123
-1.0954e-07,161
-1.0953e-07,137
-1.0952e-07,208
-1.0951e-07,236
-1.095e-07,256
-1.0949e-07,333
-1.0948e-07,356
-1.0947e-07,398
-1.0946e-07,481
-1.0945e-07,573
-1.0944e-07,618
-1.0943e-07,687
-1.0942e-07,720
-1.0941e-07,790
-1.094e-07,852
-1.0939e-07,914
-1.0938e-07,837
-1.0937e-07,920
-1.0936e-07,882
-1.0935e-07,831
-1.0934e-07,786
-1.0933e-07,733
-1.0932e-07,679
-1.0931e-07,597
-1.093e-07,560
-1.0929e-07,528
-1.0928e-07,467
-1.0927e-07,431
-1.0926e-07,417
-1.0925e-07,363
-1.0924e-07,343
-1.0923e-07,299
-1.0922e-07,253
-1.0921e-07,241
-1.092e-07,203
-1.0919e-07,180
-1.0918e-07,172
-1.0917e-07,147
-1.0916e-07,108
-1.0915e-07,75
-1.0914e-07,67
-1.0913e-07,35
-1.0912e-07,44
-1.0911e-07,23
-1.091e-07,16
-1.0909e-07,9
-1.0908e-07,5
-1.0907e-07,4
-1.0906e-07,4
-1.0905e-07,0
-1.0904e-07,1
-1.0903e-07,0
-1.0902e-07,1
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,1
-1.0773e-07,0
-1.0772e-07,2
-1.0771e-07,2
-1.077e-07,2
-1.0769e-07,5
-1.0768e-07,3
-1.0767e-07,3
-1.0766e-07,6
-1.0765e-07,3
-1.0764e-07,3
-1.0763e-07,6
-1.0762e-07,8
-1.0761e-07,6
-1.076e-07,12
-1.0759e-07,13
-1.0758e-07,17
-1.0757e-07,15
-1.0756e-07,18
-1.0755e-07,18
-1.0754e-07,24
-1.0753e-07,12
-1.0752e-07,30
-1.0751e-07,47
-1.075e-07,31
-1.0749e-07,33
-1.0748e-07,31
-1.0747e-07,36
-1.0746e-07,23
-1.0745e-07,26
-1.0744e-07,30
-1.0743e-07,25
-1.0742e-07,17
-1.0741e-07,17
-1.074e-07,26
-1.0739e-07,37
-1.0738e-07,22
-1.0737e-07,15
-1.0736e-07,30
-1.0735e-07,21
-1.0734e-07,25
-1.0733e-07,21
-1.0732e-07,24
-1.0731e-07,23
-1.073e-07,22
-1.0729e-07,16
-1.0728e-07,18
-1.0727e-07,14
-1.0726e-07,10
-1.0725e-07,7
-1.0724e-07,9
-1.0723e-07,9
-1.0722e-07,8
-1.0721e-07,17
-1.072e-07,13
-1.0719e-07,13
-1.0718e-07,10
-1.0717e-07,7
-1.0716e-07,5
-1.0715e-07,3
-1.0714e-07,6
-1.0713e-07,1
-1.0712e-07,2
-1.0711e-07,4
-1.071e-07,2
-1.0709e-07,4
-1.0708e-07,2
-1.0707e-07,1
-1.0706e-07,1
-1.0705e-07,0
-1.0704e-07,1
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,1
-1.0697e-07,1
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,1
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0


==> wtf-uliana/gate-0/comparator/vth=1/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:46:55,0                 
Time,Ampl
-1.104e-07,0
-1.1039e-07,0
-1.1038e-07,3
-1.1037e-07,1
-1.1036e-07,3
-1.1035e-07,1
-1.1034e-07,4
-1.1033e-07,5
-1.1032e-07,1
-1.1031e-07,4
-1.103e-07,2
-1.1029e-07,7
-1.1028e-07,4
-1.1027e-07,7
-1.1026e-07,4
-1.1025e-07,6
-1.1024e-07,5
-1.1023e-07,5
-1.1022e-07,8
-1.1021e-07,5
-1.102e-07,5
-1.1019e-07,4
-1.1018e-07,5
-1.1017e-07,7
-1.1016e-07,5
-1.1015e-07,7
-1.1014e-07,6
-1.1013e-07,4
-1.1012e-07,6
-1.1011e-07,8
-1.101e-07,11
-1.1009e-07,12
-1.1008e-07,9
-1.1007e-07,20
-1.1006e-07,11
-1.1005e-07,7
-1.1004e-07,13
-1.1003e-07,9
-1.1002e-07,16
-1.1001e-07,12
-1.1e-07,12
-1.0999e-07,17
-1.0998e-07,18
-1.0997e-07,21
-1.0996e-07,30
-1.0995e-07,32
-1.0994e-07,39
-1.0993e-07,49
-1.0992e-07,69
-1.0991e-07,77
-1.099e-07,89
-1.0989e-07,102
-1.0988e-07,105
-1.0987e-07,132
-1.0986e-07,144
-1.0985e-07,153
-1.0984e-07,164
-1.0983e-07,181
-1.0982e-07,173
-1.0981e-07,175
-1.098e-07,180
-1.0979e-07,175
-1.0978e-07,181
-1.0977e-07,151
-1.0976e-07,147
-1.0975e-07,127
-1.0974e-07,133
-1.0973e-07,117
-1.0972e-07,97
-1.0971e-07,96
-1.097e-07,63
-1.0969e-07,67
-1.0968e-07,44
-1.0967e-07,27
-1.0966e-07,38
-1.0965e-07,35
-1.0964e-07,25
-1.0963e-07,17
-1.0962e-07,22
-1.0961e-07,11
-1.096e-07,13
-1.0959e-07,3
-1.0958e-07,2
-1.0957e-07,0
-1.0956e-07,1
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,1
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,1
-1.0822e-07,1
-1.0821e-07,3
-1.082e-07,3
-1.0819e-07,3
-1.0818e-07,1
-1.0817e-07,2
-1.0816e-07,0
-1.0815e-07,5
-1.0814e-07,8
-1.0813e-07,5
-1.0812e-07,11
-1.0811e-07,4
-1.081e-07,12
-1.0809e-07,10
-1.0808e-07,18
-1.0807e-07,22
-1.0806e-07,24
-1.0805e-07,26
-1.0804e-07,27
-1.0803e-07,33
-1.0802e-07,33
-1.0801e-07,39
-1.08e-07,31
-1.0799e-07,34
-1.0798e-07,47
-1.0797e-07,57
-1.0796e-07,52
-1.0795e-07,87
-1.0794e-07,73
-1.0793e-07,88
-1.0792e-07,97
-1.0791e-07,113
-1.079e-07,113
-1.0789e-07,123
-1.0788e-07,130
-1.0787e-07,159
-1.0786e-07,150
-1.0785e-07,149
-1.0784e-07,179
-1.0783e-07,188
-1.0782e-07,204
-1.0781e-07,196
-1.078e-07,191
-1.0779e-07,202
-1.0778e-07,198
-1.0777e-07,235
-1.0776e-07,228
-1.0775e-07,212
-1.0774e-07,258
-1.0773e-07,264
-1.0772e-07,261
-1.0771e-07,302
-1.077e-07,300
-1.0769e-07,286
-1.0768e-07,305
-1.0767e-07,315
-1.0766e-07,325
-1.0765e-07,314
-1.0764e-07,337
-1.0763e-07,294
-1.0762e-07,337
-1.0761e-07,330
-1.076e-07,342
-1.0759e-07,355
-1.0758e-07,350
-1.0757e-07,350
-1.0756e-07,386
-1.0755e-07,340
-1.0754e-07,350
-1.0753e-07,345
-1.0752e-07,325
-1.0751e-07,347
-1.075e-07,352
-1.0749e-07,347
-1.0748e-07,335
-1.0747e-07,315
-1.0746e-07,315
-1.0745e-07,341
-1.0744e-07,325
-1.0743e-07,300
-1.0742e-07,298
-1.0741e-07,276
-1.074e-07,303
-1.0739e-07,316
-1.0738e-07,266
-1.0737e-07,239
-1.0736e-07,231
-1.0735e-07,210
-1.0734e-07,205
-1.0733e-07,205
-1.0732e-07,173
-1.0731e-07,155
-1.073e-07,136
-1.0729e-07,141
-1.0728e-07,109
-1.0727e-07,105
-1.0726e-07,102
-1.0725e-07,84
-1.0724e-07,81
-1.0723e-07,74
-1.0722e-07,79
-1.0721e-07,64
-1.072e-07,49
-1.0719e-07,47
-1.0718e-07,38
-1.0717e-07,35
-1.0716e-07,41
-1.0715e-07,33
-1.0714e-07,24
-1.0713e-07,24
-1.0712e-07,24
-1.0711e-07,28
-1.071e-07,21
-1.0709e-07,22
-1.0708e-07,15
-1.0707e-07,13
-1.0706e-07,8
-1.0705e-07,12
-1.0704e-07,7
-1.0703e-07,7
-1.0702e-07,8
-1.0701e-07,10
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,1
-1.0697e-07,1
-1.0696e-07,1
-1.0695e-07,1
-1.0694e-07,1
-1.0693e-07,1
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0


==> wtf-uliana/gate-0/comparator/vth=1/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,08-Apr-2021 11:56:37,0                 
Time,Ampl
-1.1047e-07,4
-1.1046e-07,7
-1.1045e-07,1
-1.1044e-07,2
-1.1043e-07,3
-1.1042e-07,5
-1.1041e-07,4
-1.104e-07,3
-1.1039e-07,4
-1.1038e-07,6
-1.1037e-07,4
-1.1036e-07,3
-1.1035e-07,4
-1.1034e-07,9
-1.1033e-07,5
-1.1032e-07,11
-1.1031e-07,6
-1.103e-07,6
-1.1029e-07,6
-1.1028e-07,13
-1.1027e-07,16
-1.1026e-07,12
-1.1025e-07,11
-1.1024e-07,15
-1.1023e-07,13
-1.1022e-07,17
-1.1021e-07,23
-1.102e-07,12
-1.1019e-07,16
-1.1018e-07,7
-1.1017e-07,15
-1.1016e-07,20
-1.1015e-07,19
-1.1014e-07,27
-1.1013e-07,32
-1.1012e-07,44
-1.1011e-07,41
-1.101e-07,39
-1.1009e-07,65
-1.1008e-07,59
-1.1007e-07,68
-1.1006e-07,72
-1.1005e-07,93
-1.1004e-07,108
-1.1003e-07,103
-1.1002e-07,121
-1.1001e-07,145
-1.1e-07,144
-1.0999e-07,158
-1.0998e-07,173
-1.0997e-07,188
-1.0996e-07,174
-1.0995e-07,169
-1.0994e-07,164
-1.0993e-07,157
-1.0992e-07,135
-1.0991e-07,129
-1.099e-07,115
-1.0989e-07,106
-1.0988e-07,103
-1.0987e-07,84
-1.0986e-07,88
-1.0985e-07,52
-1.0984e-07,45
-1.0983e-07,30
-1.0982e-07,31
-1.0981e-07,22
-1.098e-07,15
-1.0979e-07,16
-1.0978e-07,11
-1.0977e-07,8
-1.0976e-07,1
-1.0975e-07,3
-1.0974e-07,1
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,1
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,2
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,3
-1.0839e-07,0
-1.0838e-07,1
-1.0837e-07,1
-1.0836e-07,0
-1.0835e-07,4
-1.0834e-07,4
-1.0833e-07,1
-1.0832e-07,5
-1.0831e-07,5
-1.083e-07,7
-1.0829e-07,9
-1.0828e-07,13
-1.0827e-07,16
-1.0826e-07,15
-1.0825e-07,11
-1.0824e-07,14
-1.0823e-07,20
-1.0822e-07,19
-1.0821e-07,30
-1.082e-07,32
-1.0819e-07,38
-1.0818e-07,32
-1.0817e-07,43
-1.0816e-07,47
-1.0815e-07,51
-1.0814e-07,56
-1.0813e-07,67
-1.0812e-07,67
-1.0811e-07,97
-1.081e-07,91
-1.0809e-07,90
-1.0808e-07,119
-1.0807e-07,144
-1.0806e-07,142
-1.0805e-07,157
-1.0804e-07,175
-1.0803e-07,180
-1.0802e-07,176
-1.0801e-07,195
-1.08e-07,194
-1.0799e-07,219
-1.0798e-07,253
-1.0797e-07,259
-1.0796e-07,269
-1.0795e-07,286
-1.0794e-07,288
-1.0793e-07,325
-1.0792e-07,329
-1.0791e-07,321
-1.079e-07,376
-1.0789e-07,364
-1.0788e-07,377
-1.0787e-07,393
-1.0786e-07,447
-1.0785e-07,451
-1.0784e-07,463
-1.0783e-07,429
-1.0782e-07,474
-1.0781e-07,527
-1.078e-07,524
-1.0779e-07,518
-1.0778e-07,526
-1.0777e-07,590
-1.0776e-07,577
-1.0775e-07,569
-1.0774e-07,585
-1.0773e-07,599
-1.0772e-07,623
-1.0771e-07,674
-1.077e-07,706
-1.0769e-07,687
-1.0768e-07,656
-1.0767e-07,710
-1.0766e-07,752
-1.0765e-07,744
-1.0764e-07,678
-1.0763e-07,675
-1.0762e-07,729
-1.0761e-07,733
-1.076e-07,724
-1.0759e-07,733
-1.0758e-07,710
-1.0757e-07,677
-1.0756e-07,717
-1.0755e-07,637
-1.0754e-07,613
-1.0753e-07,623
-1.0752e-07,581
-1.0751e-07,552
-1.075e-07,568
-1.0749e-07,538
-1.0748e-07,506
-1.0747e-07,484
-1.0746e-07,479
-1.0745e-07,422
-1.0744e-07,428
-1.0743e-07,345
-1.0742e-07,337
-1.0741e-07,333
-1.074e-07,302
-1.0739e-07,265
-1.0738e-07,223
-1.0737e-07,228
-1.0736e-07,201
-1.0735e-07,170
-1.0734e-07,150
-1.0733e-07,165
-1.0732e-07,133
-1.0731e-07,122
-1.073e-07,114
-1.0729e-07,101
-1.0728e-07,73
-1.0727e-07,79
-1.0726e-07,76
-1.0725e-07,77
-1.0724e-07,70
-1.0723e-07,54
-1.0722e-07,48
-1.0721e-07,56
-1.072e-07,49
-1.0719e-07,39
-1.0718e-07,45
-1.0717e-07,39
-1.0716e-07,33
-1.0715e-07,36
-1.0714e-07,33
-1.0713e-07,25
-1.0712e-07,29
-1.0711e-07,20
-1.071e-07,22
-1.0709e-07,22
-1.0708e-07,11
-1.0707e-07,9
-1.0706e-07,9
-1.0705e-07,8
-1.0704e-07,1
-1.0703e-07,1
-1.0702e-07,1
-1.0701e-07,1
-1.07e-07,1
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,1
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,1
-1.0687e-07,0


==> wtf-uliana/gate-3ff/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 13:35:17,0                 
Time,Ampl
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,1
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,0
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,1
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,1
-1.0987e-07,0
-1.0986e-07,1
-1.0985e-07,4
-1.0984e-07,0
-1.0983e-07,1
-1.0982e-07,0
-1.0981e-07,1
-1.098e-07,2
-1.0979e-07,0
-1.0978e-07,1
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,1
-1.0972e-07,2
-1.0971e-07,0
-1.097e-07,2
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,1
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,1
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,1
-1.0933e-07,0
-1.0932e-07,1
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,0
-1.0763e-07,0
-1.0762e-07,0
-1.0761e-07,0
-1.076e-07,0
-1.0759e-07,0
-1.0758e-07,0
-1.0757e-07,0
-1.0756e-07,0
-1.0755e-07,0
-1.0754e-07,0
-1.0753e-07,1
-1.0752e-07,3
-1.0751e-07,3
-1.075e-07,5
-1.0749e-07,11
-1.0748e-07,14
-1.0747e-07,16
-1.0746e-07,19
-1.0745e-07,31
-1.0744e-07,33
-1.0743e-07,42
-1.0742e-07,33
-1.0741e-07,67
-1.074e-07,76
-1.0739e-07,78
-1.0738e-07,78
-1.0737e-07,81
-1.0736e-07,78
-1.0735e-07,81
-1.0734e-07,82
-1.0733e-07,68
-1.0732e-07,79
-1.0731e-07,63
-1.073e-07,67
-1.0729e-07,52
-1.0728e-07,43
-1.0727e-07,46
-1.0726e-07,46
-1.0725e-07,33
-1.0724e-07,42
-1.0723e-07,39
-1.0722e-07,34
-1.0721e-07,29
-1.072e-07,22
-1.0719e-07,38
-1.0718e-07,29
-1.0717e-07,32
-1.0716e-07,59
-1.0715e-07,41
-1.0714e-07,53
-1.0713e-07,58
-1.0712e-07,66
-1.0711e-07,86
-1.071e-07,77
-1.0709e-07,89
-1.0708e-07,123
-1.0707e-07,133
-1.0706e-07,168
-1.0705e-07,201
-1.0704e-07,213
-1.0703e-07,283
-1.0702e-07,303
-1.0701e-07,345
-1.07e-07,385
-1.0699e-07,467
-1.0698e-07,515
-1.0697e-07,614
-1.0696e-07,672
-1.0695e-07,714
-1.0694e-07,799
-1.0693e-07,859
-1.0692e-07,923
-1.0691e-07,1004
-1.069e-07,1018
-1.0689e-07,1107
-1.0688e-07,1086
-1.0687e-07,1106
-1.0686e-07,1058
-1.0685e-07,1027
-1.0684e-07,862
-1.0683e-07,821
-1.0682e-07,659
-1.0681e-07,588
-1.068e-07,414
-1.0679e-07,326
-1.0678e-07,226
-1.0677e-07,165
-1.0676e-07,112
-1.0675e-07,102
-1.0674e-07,73
-1.0673e-07,34
-1.0672e-07,23
-1.0671e-07,26
-1.067e-07,7
-1.0669e-07,13
-1.0668e-07,6
-1.0667e-07,9
-1.0666e-07,0
-1.0665e-07,1
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0
-1.0637e-07,0
-1.0636e-07,0
-1.0635e-07,0
-1.0634e-07,0
-1.0633e-07,0
-1.0632e-07,0
-1.0631e-07,0
-1.063e-07,0
-1.0629e-07,0


==> wtf-uliana/gate-3ff/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 13:36:59,0                 
Time,Ampl
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,0
-1.1029e-07,1
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,1
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,0
-1.101e-07,0
-1.1009e-07,1
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,1
-1.1004e-07,2
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,1
-1.0996e-07,1
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,1
-1.0991e-07,1
-1.099e-07,2
-1.0989e-07,2
-1.0988e-07,2
-1.0987e-07,1
-1.0986e-07,3
-1.0985e-07,7
-1.0984e-07,4
-1.0983e-07,6
-1.0982e-07,4
-1.0981e-07,1
-1.098e-07,6
-1.0979e-07,3
-1.0978e-07,8
-1.0977e-07,4
-1.0976e-07,8
-1.0975e-07,7
-1.0974e-07,4
-1.0973e-07,7
-1.0972e-07,0
-1.0971e-07,4
-1.097e-07,3
-1.0969e-07,6
-1.0968e-07,4
-1.0967e-07,2
-1.0966e-07,6
-1.0965e-07,2
-1.0964e-07,3
-1.0963e-07,3
-1.0962e-07,3
-1.0961e-07,7
-1.096e-07,2
-1.0959e-07,2
-1.0958e-07,2
-1.0957e-07,1
-1.0956e-07,2
-1.0955e-07,3
-1.0954e-07,3
-1.0953e-07,3
-1.0952e-07,2
-1.0951e-07,1
-1.095e-07,3
-1.0949e-07,2
-1.0948e-07,2
-1.0947e-07,1
-1.0946e-07,1
-1.0945e-07,1
-1.0944e-07,2
-1.0943e-07,5
-1.0942e-07,0
-1.0941e-07,2
-1.094e-07,1
-1.0939e-07,1
-1.0938e-07,1
-1.0937e-07,1
-1.0936e-07,0
-1.0935e-07,1
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,2
-1.093e-07,1
-1.0929e-07,2
-1.0928e-07,0
-1.0927e-07,1
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,1
-1.0923e-07,1
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,2
-1.0919e-07,1
-1.0918e-07,1
-1.0917e-07,2
-1.0916e-07,2
-1.0915e-07,0
-1.0914e-07,2
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,0
-1.0763e-07,0
-1.0762e-07,0
-1.0761e-07,0
-1.076e-07,0
-1.0759e-07,0
-1.0758e-07,0
-1.0757e-07,0
-1.0756e-07,0
-1.0755e-07,0
-1.0754e-07,0
-1.0753e-07,0
-1.0752e-07,0
-1.0751e-07,0
-1.075e-07,0
-1.0749e-07,0
-1.0748e-07,0
-1.0747e-07,0
-1.0746e-07,0
-1.0745e-07,0
-1.0744e-07,1
-1.0743e-07,3
-1.0742e-07,6
-1.0741e-07,12
-1.074e-07,27
-1.0739e-07,45
-1.0738e-07,72
-1.0737e-07,97
-1.0736e-07,111
-1.0735e-07,173
-1.0734e-07,203
-1.0733e-07,225
-1.0732e-07,281
-1.0731e-07,339
-1.073e-07,359
-1.0729e-07,323
-1.0728e-07,343
-1.0727e-07,390
-1.0726e-07,393
-1.0725e-07,316
-1.0724e-07,265
-1.0723e-07,232
-1.0722e-07,182
-1.0721e-07,191
-1.072e-07,148
-1.0719e-07,121
-1.0718e-07,110
-1.0717e-07,109
-1.0716e-07,93
-1.0715e-07,68
-1.0714e-07,73
-1.0713e-07,64
-1.0712e-07,72
-1.0711e-07,64
-1.071e-07,67
-1.0709e-07,82
-1.0708e-07,74
-1.0707e-07,104
-1.0706e-07,105
-1.0705e-07,102
-1.0704e-07,131
-1.0703e-07,155
-1.0702e-07,153
-1.0701e-07,228
-1.07e-07,261
-1.0699e-07,292
-1.0698e-07,325
-1.0697e-07,378
-1.0696e-07,409
-1.0695e-07,472
-1.0694e-07,538
-1.0693e-07,562
-1.0692e-07,604
-1.0691e-07,721
-1.069e-07,725
-1.0689e-07,733
-1.0688e-07,763
-1.0687e-07,727
-1.0686e-07,705
-1.0685e-07,684
-1.0684e-07,626
-1.0683e-07,579
-1.0682e-07,522
-1.0681e-07,463
-1.068e-07,409
-1.0679e-07,335
-1.0678e-07,276
-1.0677e-07,219
-1.0676e-07,155
-1.0675e-07,132
-1.0674e-07,89
-1.0673e-07,72
-1.0672e-07,42
-1.0671e-07,41
-1.067e-07,27
-1.0669e-07,20
-1.0668e-07,16
-1.0667e-07,9
-1.0666e-07,9
-1.0665e-07,5
-1.0664e-07,4
-1.0663e-07,1
-1.0662e-07,1
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0
-1.0637e-07,0
-1.0636e-07,0
-1.0635e-07,0
-1.0634e-07,0
-1.0633e-07,0


==> wtf-uliana/gate-3ff/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 13:40:26,0                 
Time,Ampl
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,1
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,1
-1.1012e-07,1
-1.1011e-07,1
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,1
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,2
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,1
-1.0998e-07,2
-1.0997e-07,1
-1.0996e-07,2
-1.0995e-07,0
-1.0994e-07,2
-1.0993e-07,2
-1.0992e-07,2
-1.0991e-07,2
-1.099e-07,3
-1.0989e-07,5
-1.0988e-07,10
-1.0987e-07,12
-1.0986e-07,10
-1.0985e-07,7
-1.0984e-07,13
-1.0983e-07,16
-1.0982e-07,11
-1.0981e-07,13
-1.098e-07,16
-1.0979e-07,20
-1.0978e-07,18
-1.0977e-07,25
-1.0976e-07,24
-1.0975e-07,33
-1.0974e-07,22
-1.0973e-07,12
-1.0972e-07,23
-1.0971e-07,17
-1.097e-07,18
-1.0969e-07,24
-1.0968e-07,28
-1.0967e-07,29
-1.0966e-07,29
-1.0965e-07,25
-1.0964e-07,22
-1.0963e-07,24
-1.0962e-07,23
-1.0961e-07,30
-1.096e-07,29
-1.0959e-07,23
-1.0958e-07,25
-1.0957e-07,20
-1.0956e-07,16
-1.0955e-07,19
-1.0954e-07,28
-1.0953e-07,18
-1.0952e-07,18
-1.0951e-07,16
-1.095e-07,19
-1.0949e-07,14
-1.0948e-07,9
-1.0947e-07,13
-1.0946e-07,19
-1.0945e-07,9
-1.0944e-07,7
-1.0943e-07,11
-1.0942e-07,10
-1.0941e-07,4
-1.094e-07,5
-1.0939e-07,9
-1.0938e-07,4
-1.0937e-07,7
-1.0936e-07,7
-1.0935e-07,2
-1.0934e-07,1
-1.0933e-07,6
-1.0932e-07,2
-1.0931e-07,3
-1.093e-07,3
-1.0929e-07,2
-1.0928e-07,2
-1.0927e-07,7
-1.0926e-07,2
-1.0925e-07,3
-1.0924e-07,0
-1.0923e-07,3
-1.0922e-07,1
-1.0921e-07,6
-1.092e-07,4
-1.0919e-07,8
-1.0918e-07,4
-1.0917e-07,6
-1.0916e-07,9
-1.0915e-07,4
-1.0914e-07,9
-1.0913e-07,6
-1.0912e-07,6
-1.0911e-07,2
-1.091e-07,7
-1.0909e-07,3
-1.0908e-07,6
-1.0907e-07,4
-1.0906e-07,0
-1.0905e-07,2
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,1
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,0
-1.0763e-07,0
-1.0762e-07,0
-1.0761e-07,0
-1.076e-07,0
-1.0759e-07,0
-1.0758e-07,0
-1.0757e-07,0
-1.0756e-07,0
-1.0755e-07,0
-1.0754e-07,0
-1.0753e-07,0
-1.0752e-07,0
-1.0751e-07,0
-1.075e-07,0
-1.0749e-07,0
-1.0748e-07,0
-1.0747e-07,0
-1.0746e-07,0
-1.0745e-07,0
-1.0744e-07,0
-1.0743e-07,0
-1.0742e-07,0
-1.0741e-07,0
-1.074e-07,0
-1.0739e-07,2
-1.0738e-07,6
-1.0737e-07,18
-1.0736e-07,32
-1.0735e-07,67
-1.0734e-07,92
-1.0733e-07,173
-1.0732e-07,224
-1.0731e-07,350
-1.073e-07,487
-1.0729e-07,572
-1.0728e-07,674
-1.0727e-07,616
-1.0726e-07,593
-1.0725e-07,545
-1.0724e-07,461
-1.0723e-07,385
-1.0722e-07,340
-1.0721e-07,267
-1.072e-07,211
-1.0719e-07,177
-1.0718e-07,132
-1.0717e-07,107
-1.0716e-07,100
-1.0715e-07,75
-1.0714e-07,58
-1.0713e-07,67
-1.0712e-07,47
-1.0711e-07,42
-1.071e-07,59
-1.0709e-07,54
-1.0708e-07,50
-1.0707e-07,55
-1.0706e-07,38
-1.0705e-07,41
-1.0704e-07,56
-1.0703e-07,48
-1.0702e-07,71
-1.0701e-07,53
-1.07e-07,71
-1.0699e-07,90
-1.0698e-07,97
-1.0697e-07,108
-1.0696e-07,129
-1.0695e-07,177
-1.0694e-07,173
-1.0693e-07,234
-1.0692e-07,249
-1.0691e-07,302
-1.069e-07,343
-1.0689e-07,382
-1.0688e-07,395
-1.0687e-07,444
-1.0686e-07,497
-1.0685e-07,503
-1.0684e-07,516
-1.0683e-07,481
-1.0682e-07,441
-1.0681e-07,451
-1.068e-07,402
-1.0679e-07,375
-1.0678e-07,312
-1.0677e-07,258
-1.0676e-07,238
-1.0675e-07,202
-1.0674e-07,176
-1.0673e-07,102
-1.0672e-07,92
-1.0671e-07,62
-1.067e-07,42
-1.0669e-07,36
-1.0668e-07,26
-1.0667e-07,16
-1.0666e-07,12
-1.0665e-07,10
-1.0664e-07,8
-1.0663e-07,3
-1.0662e-07,1
-1.0661e-07,3
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,1
-1.0644e-07,0
-1.0643e-07,1
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0
-1.0637e-07,0
-1.0636e-07,0
-1.0635e-07,0


==> wtf-uliana/gate-3ff/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 13:43:40,0                 
Time,Ampl
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,1
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,0
-1.101e-07,0
-1.1009e-07,1
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,1
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,1
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,1
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,1
-1.0763e-07,0
-1.0762e-07,2
-1.0761e-07,0
-1.076e-07,1
-1.0759e-07,4
-1.0758e-07,3
-1.0757e-07,6
-1.0756e-07,5
-1.0755e-07,10
-1.0754e-07,11
-1.0753e-07,9
-1.0752e-07,10
-1.0751e-07,16
-1.075e-07,22
-1.0749e-07,14
-1.0748e-07,15
-1.0747e-07,20
-1.0746e-07,18
-1.0745e-07,17
-1.0744e-07,16
-1.0743e-07,14
-1.0742e-07,11
-1.0741e-07,12
-1.074e-07,6
-1.0739e-07,12
-1.0738e-07,11
-1.0737e-07,12
-1.0736e-07,9
-1.0735e-07,10
-1.0734e-07,7
-1.0733e-07,3
-1.0732e-07,6
-1.0731e-07,8
-1.073e-07,8
-1.0729e-07,6
-1.0728e-07,10
-1.0727e-07,4
-1.0726e-07,15
-1.0725e-07,10
-1.0724e-07,10
-1.0723e-07,17
-1.0722e-07,19
-1.0721e-07,19
-1.072e-07,19
-1.0719e-07,30
-1.0718e-07,29
-1.0717e-07,37
-1.0716e-07,69
-1.0715e-07,61
-1.0714e-07,77
-1.0713e-07,96
-1.0712e-07,94
-1.0711e-07,125
-1.071e-07,129
-1.0709e-07,152
-1.0708e-07,172
-1.0707e-07,185
-1.0706e-07,256
-1.0705e-07,288
-1.0704e-07,343
-1.0703e-07,391
-1.0702e-07,412
-1.0701e-07,514
-1.07e-07,522
-1.0699e-07,624
-1.0698e-07,756
-1.0697e-07,758
-1.0696e-07,895
-1.0695e-07,981
-1.0694e-07,1011
-1.0693e-07,1081
-1.0692e-07,1162
-1.0691e-07,1164
-1.069e-07,1176
-1.0689e-07,1115
-1.0688e-07,1002
-1.0687e-07,926
-1.0686e-07,774
-1.0685e-07,599
-1.0684e-07,427
-1.0683e-07,352
-1.0682e-07,241
-1.0681e-07,152
-1.068e-07,105
-1.0679e-07,83
-1.0678e-07,55
-1.0677e-07,48
-1.0676e-07,31
-1.0675e-07,23
-1.0674e-07,11
-1.0673e-07,13
-1.0672e-07,5
-1.0671e-07,12
-1.067e-07,4
-1.0669e-07,2
-1.0668e-07,2
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0
-1.0637e-07,0
-1.0636e-07,0
-1.0635e-07,0


==> wtf-uliana/gate-3ff/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 13:45:18,0                 
Time,Ampl
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,0
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,0
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,2
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,1
-1.0998e-07,0
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,1
-1.0774e-07,0
-1.0773e-07,1
-1.0772e-07,0
-1.0771e-07,1
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,1
-1.0767e-07,1
-1.0766e-07,3
-1.0765e-07,6
-1.0764e-07,8
-1.0763e-07,6
-1.0762e-07,4
-1.0761e-07,9
-1.076e-07,9
-1.0759e-07,8
-1.0758e-07,8
-1.0757e-07,14
-1.0756e-07,7
-1.0755e-07,11
-1.0754e-07,15
-1.0753e-07,11
-1.0752e-07,11
-1.0751e-07,9
-1.075e-07,6
-1.0749e-07,6
-1.0748e-07,3
-1.0747e-07,2
-1.0746e-07,2
-1.0745e-07,2
-1.0744e-07,1
-1.0743e-07,5
-1.0742e-07,2
-1.0741e-07,3
-1.074e-07,1
-1.0739e-07,2
-1.0738e-07,3
-1.0737e-07,4
-1.0736e-07,3
-1.0735e-07,4
-1.0734e-07,5
-1.0733e-07,13
-1.0732e-07,10
-1.0731e-07,10
-1.073e-07,11
-1.0729e-07,19
-1.0728e-07,17
-1.0727e-07,15
-1.0726e-07,19
-1.0725e-07,28
-1.0724e-07,37
-1.0723e-07,37
-1.0722e-07,53
-1.0721e-07,64
-1.072e-07,66
-1.0719e-07,74
-1.0718e-07,101
-1.0717e-07,107
-1.0716e-07,133
-1.0715e-07,145
-1.0714e-07,158
-1.0713e-07,186
-1.0712e-07,218
-1.0711e-07,276
-1.071e-07,319
-1.0709e-07,346
-1.0708e-07,372
-1.0707e-07,461
-1.0706e-07,521
-1.0705e-07,621
-1.0704e-07,670
-1.0703e-07,751
-1.0702e-07,886
-1.0701e-07,918
-1.07e-07,1011
-1.0699e-07,1151
-1.0698e-07,1165
-1.0697e-07,1220
-1.0696e-07,1288
-1.0695e-07,1126
-1.0694e-07,1069
-1.0693e-07,923
-1.0692e-07,851
-1.0691e-07,660
-1.069e-07,513
-1.0689e-07,395
-1.0688e-07,239
-1.0687e-07,187
-1.0686e-07,130
-1.0685e-07,83
-1.0684e-07,55
-1.0683e-07,42
-1.0682e-07,32
-1.0681e-07,24
-1.068e-07,20
-1.0679e-07,14
-1.0678e-07,17
-1.0677e-07,14
-1.0676e-07,2
-1.0675e-07,2
-1.0674e-07,2
-1.0673e-07,4
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0


==> wtf-uliana/gate-3ff/wtf2--00005.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 13:48:26,0                 
Time,Ampl
-1.1038e-07,0
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,1
-1.1029e-07,1
-1.1028e-07,0
-1.1027e-07,0
-1.1026e-07,0
-1.1025e-07,0
-1.1024e-07,0
-1.1023e-07,1
-1.1022e-07,1
-1.1021e-07,0
-1.102e-07,0
-1.1019e-07,1
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,0
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,0
-1.0998e-07,1
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,1
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,1
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,1
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,1
-1.0778e-07,1
-1.0777e-07,2
-1.0776e-07,1
-1.0775e-07,1
-1.0774e-07,2
-1.0773e-07,2
-1.0772e-07,5
-1.0771e-07,5
-1.077e-07,5
-1.0769e-07,3
-1.0768e-07,6
-1.0767e-07,7
-1.0766e-07,9
-1.0765e-07,9
-1.0764e-07,15
-1.0763e-07,8
-1.0762e-07,10
-1.0761e-07,11
-1.076e-07,10
-1.0759e-07,9
-1.0758e-07,11
-1.0757e-07,3
-1.0756e-07,10
-1.0755e-07,5
-1.0754e-07,5
-1.0753e-07,3
-1.0752e-07,1
-1.0751e-07,3
-1.075e-07,2
-1.0749e-07,3
-1.0748e-07,7
-1.0747e-07,3
-1.0746e-07,4
-1.0745e-07,2
-1.0744e-07,3
-1.0743e-07,6
-1.0742e-07,6
-1.0741e-07,7
-1.074e-07,4
-1.0739e-07,11
-1.0738e-07,10
-1.0737e-07,11
-1.0736e-07,16
-1.0735e-07,17
-1.0734e-07,14
-1.0733e-07,24
-1.0732e-07,35
-1.0731e-07,24
-1.073e-07,36
-1.0729e-07,53
-1.0728e-07,48
-1.0727e-07,53
-1.0726e-07,49
-1.0725e-07,62
-1.0724e-07,95
-1.0723e-07,116
-1.0722e-07,118
-1.0721e-07,134
-1.072e-07,163
-1.0719e-07,187
-1.0718e-07,204
-1.0717e-07,239
-1.0716e-07,273
-1.0715e-07,300
-1.0714e-07,351
-1.0713e-07,414
-1.0712e-07,466
-1.0711e-07,547
-1.071e-07,639
-1.0709e-07,777
-1.0708e-07,845
-1.0707e-07,993
-1.0706e-07,1074
-1.0705e-07,1204
-1.0704e-07,1264
-1.0703e-07,1392
-1.0702e-07,1476
-1.0701e-07,1453
-1.07e-07,1508
-1.0699e-07,1388
-1.0698e-07,1299
-1.0697e-07,1151
-1.0696e-07,961
-1.0695e-07,804
-1.0694e-07,614
-1.0693e-07,449
-1.0692e-07,345
-1.0691e-07,233
-1.069e-07,186
-1.0689e-07,100
-1.0688e-07,82
-1.0687e-07,56
-1.0686e-07,42
-1.0685e-07,31
-1.0684e-07,26
-1.0683e-07,30
-1.0682e-07,19
-1.0681e-07,11
-1.068e-07,18
-1.0679e-07,7
-1.0678e-07,9
-1.0677e-07,1
-1.0676e-07,1
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,1
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0


==> wtf_01_gate0/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,321
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 16:45:03,0                 
Time,Ampl
-1.1032e-07,5
-1.1031e-07,5
-1.103e-07,6
-1.1029e-07,9
-1.1028e-07,16
-1.1027e-07,11
-1.1026e-07,14
-1.1025e-07,14
-1.1024e-07,18
-1.1023e-07,20
-1.1022e-07,25
-1.1021e-07,27
-1.102e-07,26
-1.1019e-07,36
-1.1018e-07,26
-1.1017e-07,49
-1.1016e-07,51
-1.1015e-07,64
-1.1014e-07,86
-1.1013e-07,94
-1.1012e-07,100
-1.1011e-07,144
-1.101e-07,148
-1.1009e-07,163
-1.1008e-07,214
-1.1007e-07,205
-1.1006e-07,219
-1.1005e-07,260
-1.1004e-07,271
-1.1003e-07,337
-1.1002e-07,380
-1.1001e-07,410
-1.1e-07,374
-1.0999e-07,445
-1.0998e-07,443
-1.0997e-07,443
-1.0996e-07,500
-1.0995e-07,468
-1.0994e-07,486
-1.0993e-07,478
-1.0992e-07,457
-1.0991e-07,427
-1.099e-07,362
-1.0989e-07,357
-1.0988e-07,325
-1.0987e-07,294
-1.0986e-07,251
-1.0985e-07,227
-1.0984e-07,218
-1.0983e-07,177
-1.0982e-07,174
-1.0981e-07,131
-1.098e-07,139
-1.0979e-07,121
-1.0978e-07,105
-1.0977e-07,101
-1.0976e-07,94
-1.0975e-07,69
-1.0974e-07,67
-1.0973e-07,46
-1.0972e-07,36
-1.0971e-07,37
-1.097e-07,35
-1.0969e-07,34
-1.0968e-07,29
-1.0967e-07,26
-1.0966e-07,19
-1.0965e-07,21
-1.0964e-07,20
-1.0963e-07,16
-1.0962e-07,14
-1.0961e-07,8
-1.096e-07,11
-1.0959e-07,13
-1.0958e-07,8
-1.0957e-07,9
-1.0956e-07,4
-1.0955e-07,4
-1.0954e-07,7
-1.0953e-07,8
-1.0952e-07,5
-1.0951e-07,8
-1.095e-07,4
-1.0949e-07,0
-1.0948e-07,5
-1.0947e-07,2
-1.0946e-07,2
-1.0945e-07,0
-1.0944e-07,1
-1.0943e-07,1
-1.0942e-07,2
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,1
-1.0938e-07,1
-1.0937e-07,1
-1.0936e-07,0
-1.0935e-07,2
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,1
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,1
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,1
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,1
-1.0832e-07,3
-1.0831e-07,1
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,2
-1.0827e-07,6
-1.0826e-07,6
-1.0825e-07,0
-1.0824e-07,8
-1.0823e-07,7
-1.0822e-07,4
-1.0821e-07,7
-1.082e-07,12
-1.0819e-07,12
-1.0818e-07,14
-1.0817e-07,8
-1.0816e-07,11
-1.0815e-07,10
-1.0814e-07,10
-1.0813e-07,13
-1.0812e-07,16
-1.0811e-07,15
-1.081e-07,15
-1.0809e-07,19
-1.0808e-07,18
-1.0807e-07,11
-1.0806e-07,20
-1.0805e-07,18
-1.0804e-07,8
-1.0803e-07,17
-1.0802e-07,20
-1.0801e-07,22
-1.08e-07,17
-1.0799e-07,25
-1.0798e-07,27
-1.0797e-07,31
-1.0796e-07,32
-1.0795e-07,24
-1.0794e-07,37
-1.0793e-07,26
-1.0792e-07,25
-1.0791e-07,29
-1.079e-07,36
-1.0789e-07,50
-1.0788e-07,47
-1.0787e-07,35
-1.0786e-07,49
-1.0785e-07,54
-1.0784e-07,58
-1.0783e-07,67
-1.0782e-07,72
-1.0781e-07,68
-1.078e-07,87
-1.0779e-07,76
-1.0778e-07,103
-1.0777e-07,114
-1.0776e-07,140
-1.0775e-07,148
-1.0774e-07,141
-1.0773e-07,174
-1.0772e-07,215
-1.0771e-07,203
-1.077e-07,200
-1.0769e-07,228
-1.0768e-07,239
-1.0767e-07,226
-1.0766e-07,231
-1.0765e-07,244
-1.0764e-07,241
-1.0763e-07,241
-1.0762e-07,264
-1.0761e-07,262
-1.076e-07,261
-1.0759e-07,274
-1.0758e-07,280
-1.0757e-07,289
-1.0756e-07,288
-1.0755e-07,309
-1.0754e-07,304
-1.0753e-07,292
-1.0752e-07,290
-1.0751e-07,313
-1.075e-07,316
-1.0749e-07,298
-1.0748e-07,285
-1.0747e-07,310
-1.0746e-07,282
-1.0745e-07,274
-1.0744e-07,281
-1.0743e-07,316
-1.0742e-07,304
-1.0741e-07,298
-1.074e-07,299
-1.0739e-07,313
-1.0738e-07,280
-1.0737e-07,305
-1.0736e-07,315
-1.0735e-07,293
-1.0734e-07,298
-1.0733e-07,285
-1.0732e-07,311
-1.0731e-07,301
-1.073e-07,283
-1.0729e-07,316
-1.0728e-07,305
-1.0727e-07,300
-1.0726e-07,273
-1.0725e-07,250
-1.0724e-07,244
-1.0723e-07,184
-1.0722e-07,188
-1.0721e-07,151
-1.072e-07,132
-1.0719e-07,74
-1.0718e-07,59
-1.0717e-07,29
-1.0716e-07,16
-1.0715e-07,17
-1.0714e-07,2
-1.0713e-07,2
-1.0712e-07,1


==> wtf_01_gate0/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 17:09:00,0                 
Time,Ampl
-1.1086e-07,1
-1.1085e-07,1
-1.1084e-07,1
-1.1083e-07,4
-1.1082e-07,1
-1.1081e-07,2
-1.108e-07,3
-1.1079e-07,4
-1.1078e-07,3
-1.1077e-07,4
-1.1076e-07,9
-1.1075e-07,5
-1.1074e-07,10
-1.1073e-07,8
-1.1072e-07,13
-1.1071e-07,12
-1.107e-07,14
-1.1069e-07,15
-1.1068e-07,20
-1.1067e-07,25
-1.1066e-07,25
-1.1065e-07,36
-1.1064e-07,37
-1.1063e-07,39
-1.1062e-07,40
-1.1061e-07,44
-1.106e-07,50
-1.1059e-07,56
-1.1058e-07,69
-1.1057e-07,68
-1.1056e-07,90
-1.1055e-07,74
-1.1054e-07,75
-1.1053e-07,78
-1.1052e-07,69
-1.1051e-07,97
-1.105e-07,100
-1.1049e-07,80
-1.1048e-07,112
-1.1047e-07,93
-1.1046e-07,93
-1.1045e-07,78
-1.1044e-07,86
-1.1043e-07,87
-1.1042e-07,45
-1.1041e-07,68
-1.104e-07,60
-1.1039e-07,47
-1.1038e-07,48
-1.1037e-07,52
-1.1036e-07,33
-1.1035e-07,42
-1.1034e-07,47
-1.1033e-07,27
-1.1032e-07,29
-1.1031e-07,29
-1.103e-07,22
-1.1029e-07,21
-1.1028e-07,19
-1.1027e-07,15
-1.1026e-07,17
-1.1025e-07,16
-1.1024e-07,15
-1.1023e-07,10
-1.1022e-07,12
-1.1021e-07,10
-1.102e-07,9
-1.1019e-07,7
-1.1018e-07,7
-1.1017e-07,5
-1.1016e-07,13
-1.1015e-07,9
-1.1014e-07,7
-1.1013e-07,10
-1.1012e-07,7
-1.1011e-07,5
-1.101e-07,3
-1.1009e-07,2
-1.1008e-07,4
-1.1007e-07,3
-1.1006e-07,5
-1.1005e-07,4
-1.1004e-07,2
-1.1003e-07,2
-1.1002e-07,2
-1.1001e-07,2
-1.1e-07,1
-1.0999e-07,1
-1.0998e-07,1
-1.0997e-07,2
-1.0996e-07,2
-1.0995e-07,0
-1.0994e-07,1
-1.0993e-07,1
-1.0992e-07,0
-1.0991e-07,1
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,1
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,1
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,1
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,1
-1.0889e-07,1
-1.0888e-07,0
-1.0887e-07,2
-1.0886e-07,1
-1.0885e-07,0
-1.0884e-07,2
-1.0883e-07,5
-1.0882e-07,1
-1.0881e-07,3
-1.088e-07,1
-1.0879e-07,2
-1.0878e-07,5
-1.0877e-07,5
-1.0876e-07,3
-1.0875e-07,5
-1.0874e-07,6
-1.0873e-07,3
-1.0872e-07,11
-1.0871e-07,7
-1.087e-07,5
-1.0869e-07,11
-1.0868e-07,7
-1.0867e-07,9
-1.0866e-07,5
-1.0865e-07,7
-1.0864e-07,11
-1.0863e-07,10
-1.0862e-07,12
-1.0861e-07,6
-1.086e-07,14
-1.0859e-07,9
-1.0858e-07,11
-1.0857e-07,9
-1.0856e-07,10
-1.0855e-07,5
-1.0854e-07,15
-1.0853e-07,17
-1.0852e-07,12
-1.0851e-07,12
-1.085e-07,13
-1.0849e-07,7
-1.0848e-07,11
-1.0847e-07,14
-1.0846e-07,22
-1.0845e-07,22
-1.0844e-07,27
-1.0843e-07,16
-1.0842e-07,20
-1.0841e-07,21
-1.084e-07,24
-1.0839e-07,22
-1.0838e-07,25
-1.0837e-07,35
-1.0836e-07,30
-1.0835e-07,38
-1.0834e-07,30
-1.0833e-07,48
-1.0832e-07,34
-1.0831e-07,45
-1.083e-07,51
-1.0829e-07,60
-1.0828e-07,46
-1.0827e-07,44
-1.0826e-07,62
-1.0825e-07,45
-1.0824e-07,72
-1.0823e-07,59
-1.0822e-07,49
-1.0821e-07,64
-1.082e-07,69
-1.0819e-07,82
-1.0818e-07,69
-1.0817e-07,84
-1.0816e-07,83
-1.0815e-07,76
-1.0814e-07,83
-1.0813e-07,91
-1.0812e-07,100
-1.0811e-07,101
-1.081e-07,88
-1.0809e-07,109
-1.0808e-07,104
-1.0807e-07,97
-1.0806e-07,108
-1.0805e-07,109
-1.0804e-07,124
-1.0803e-07,106
-1.0802e-07,129
-1.0801e-07,119
-1.08e-07,143
-1.0799e-07,143
-1.0798e-07,141
-1.0797e-07,148
-1.0796e-07,134
-1.0795e-07,149
-1.0794e-07,135
-1.0793e-07,140
-1.0792e-07,147
-1.0791e-07,135
-1.079e-07,163
-1.0789e-07,177
-1.0788e-07,180
-1.0787e-07,156
-1.0786e-07,147
-1.0785e-07,160
-1.0784e-07,150
-1.0783e-07,164
-1.0782e-07,183
-1.0781e-07,166
-1.078e-07,170
-1.0779e-07,158
-1.0778e-07,165
-1.0777e-07,167
-1.0776e-07,212
-1.0775e-07,160
-1.0774e-07,174
-1.0773e-07,176
-1.0772e-07,206
-1.0771e-07,200
-1.077e-07,208
-1.0769e-07,200
-1.0768e-07,191
-1.0767e-07,221
-1.0766e-07,237
-1.0765e-07,234
-1.0764e-07,229
-1.0763e-07,236
-1.0762e-07,221
-1.0761e-07,256
-1.076e-07,281
-1.0759e-07,259
-1.0758e-07,261
-1.0757e-07,256
-1.0756e-07,294
-1.0755e-07,299
-1.0754e-07,275
-1.0753e-07,311
-1.0752e-07,343
-1.0751e-07,364
-1.075e-07,352
-1.0749e-07,342
-1.0748e-07,330
-1.0747e-07,333
-1.0746e-07,339
-1.0745e-07,319
-1.0744e-07,310
-1.0743e-07,300
-1.0742e-07,282
-1.0741e-07,248
-1.074e-07,218
-1.0739e-07,182
-1.0738e-07,144
-1.0737e-07,91
-1.0736e-07,79
-1.0735e-07,52
-1.0734e-07,42
-1.0733e-07,18
-1.0732e-07,11
-1.0731e-07,3
-1.073e-07,2
-1.0729e-07,2
-1.0728e-07,0
-1.0727e-07,1
-1.0726e-07,0


==> wtf_01_gate0/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 17:17:08,0                 
Time,Ampl
-1.1016e-07,0
-1.1015e-07,2
-1.1014e-07,2
-1.1013e-07,1
-1.1012e-07,1
-1.1011e-07,0
-1.101e-07,1
-1.1009e-07,1
-1.1008e-07,1
-1.1007e-07,2
-1.1006e-07,3
-1.1005e-07,2
-1.1004e-07,0
-1.1003e-07,3
-1.1002e-07,7
-1.1001e-07,4
-1.1e-07,2
-1.0999e-07,7
-1.0998e-07,4
-1.0997e-07,5
-1.0996e-07,5
-1.0995e-07,8
-1.0994e-07,6
-1.0993e-07,9
-1.0992e-07,9
-1.0991e-07,13
-1.099e-07,14
-1.0989e-07,10
-1.0988e-07,19
-1.0987e-07,21
-1.0986e-07,31
-1.0985e-07,31
-1.0984e-07,42
-1.0983e-07,50
-1.0982e-07,61
-1.0981e-07,61
-1.098e-07,68
-1.0979e-07,83
-1.0978e-07,96
-1.0977e-07,130
-1.0976e-07,174
-1.0975e-07,158
-1.0974e-07,178
-1.0973e-07,223
-1.0972e-07,271
-1.0971e-07,276
-1.097e-07,329
-1.0969e-07,384
-1.0968e-07,413
-1.0967e-07,467
-1.0966e-07,554
-1.0965e-07,585
-1.0964e-07,580
-1.0963e-07,601
-1.0962e-07,639
-1.0961e-07,699
-1.096e-07,656
-1.0959e-07,621
-1.0958e-07,572
-1.0957e-07,552
-1.0956e-07,519
-1.0955e-07,464
-1.0954e-07,391
-1.0953e-07,393
-1.0952e-07,326
-1.0951e-07,275
-1.095e-07,251
-1.0949e-07,220
-1.0948e-07,159
-1.0947e-07,162
-1.0946e-07,137
-1.0945e-07,114
-1.0944e-07,102
-1.0943e-07,96
-1.0942e-07,76
-1.0941e-07,67
-1.094e-07,55
-1.0939e-07,40
-1.0938e-07,49
-1.0937e-07,39
-1.0936e-07,38
-1.0935e-07,26
-1.0934e-07,27
-1.0933e-07,12
-1.0932e-07,19
-1.0931e-07,16
-1.093e-07,22
-1.0929e-07,15
-1.0928e-07,13
-1.0927e-07,13
-1.0926e-07,11
-1.0925e-07,10
-1.0924e-07,8
-1.0923e-07,9
-1.0922e-07,7
-1.0921e-07,8
-1.092e-07,6
-1.0919e-07,8
-1.0918e-07,11
-1.0917e-07,5
-1.0916e-07,8
-1.0915e-07,3
-1.0914e-07,3
-1.0913e-07,4
-1.0912e-07,5
-1.0911e-07,2
-1.091e-07,3
-1.0909e-07,4
-1.0908e-07,1
-1.0907e-07,4
-1.0906e-07,2
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,1
-1.0901e-07,0
-1.09e-07,1
-1.0899e-07,0
-1.0898e-07,1
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,1
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,1
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,2
-1.0787e-07,2
-1.0786e-07,0
-1.0785e-07,2
-1.0784e-07,2
-1.0783e-07,2
-1.0782e-07,3
-1.0781e-07,0
-1.078e-07,3
-1.0779e-07,2
-1.0778e-07,5
-1.0777e-07,3
-1.0776e-07,5
-1.0775e-07,3
-1.0774e-07,3
-1.0773e-07,6
-1.0772e-07,3
-1.0771e-07,7
-1.077e-07,4
-1.0769e-07,9
-1.0768e-07,7
-1.0767e-07,4
-1.0766e-07,4
-1.0765e-07,11
-1.0764e-07,9
-1.0763e-07,10
-1.0762e-07,5
-1.0761e-07,10
-1.076e-07,17
-1.0759e-07,12
-1.0758e-07,25
-1.0757e-07,17
-1.0756e-07,14
-1.0755e-07,18
-1.0754e-07,21
-1.0753e-07,31
-1.0752e-07,33
-1.0751e-07,43
-1.075e-07,51
-1.0749e-07,72
-1.0748e-07,73
-1.0747e-07,93
-1.0746e-07,100
-1.0745e-07,107
-1.0744e-07,135
-1.0743e-07,137
-1.0742e-07,139
-1.0741e-07,171
-1.074e-07,188
-1.0739e-07,204
-1.0738e-07,209
-1.0737e-07,193
-1.0736e-07,244
-1.0735e-07,235
-1.0734e-07,253
-1.0733e-07,241
-1.0732e-07,268
-1.0731e-07,249
-1.073e-07,243
-1.0729e-07,257
-1.0728e-07,190
-1.0727e-07,210
-1.0726e-07,244
-1.0725e-07,186
-1.0724e-07,189
-1.0723e-07,145
-1.0722e-07,150
-1.0721e-07,112
-1.072e-07,97
-1.0719e-07,50
-1.0718e-07,38
-1.0717e-07,25
-1.0716e-07,11
-1.0715e-07,6
-1.0714e-07,4
-1.0713e-07,3
-1.0712e-07,2
-1.0711e-07,0
-1.071e-07,1
-1.0709e-07,0
-1.0708e-07,0
-1.0707e-07,0
-1.0706e-07,0
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0


==> wtf_01_gate0/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,361
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 17:20:37,0                 
Time,Ampl
-1.0996e-07,0
-1.0995e-07,2
-1.0994e-07,0
-1.0993e-07,4
-1.0992e-07,4
-1.0991e-07,4
-1.099e-07,1
-1.0989e-07,1
-1.0988e-07,3
-1.0987e-07,5
-1.0986e-07,7
-1.0985e-07,6
-1.0984e-07,5
-1.0983e-07,7
-1.0982e-07,5
-1.0981e-07,4
-1.098e-07,7
-1.0979e-07,11
-1.0978e-07,14
-1.0977e-07,9
-1.0976e-07,12
-1.0975e-07,10
-1.0974e-07,16
-1.0973e-07,18
-1.0972e-07,20
-1.0971e-07,24
-1.097e-07,23
-1.0969e-07,37
-1.0968e-07,55
-1.0967e-07,43
-1.0966e-07,47
-1.0965e-07,65
-1.0964e-07,79
-1.0963e-07,103
-1.0962e-07,100
-1.0961e-07,130
-1.096e-07,143
-1.0959e-07,198
-1.0958e-07,173
-1.0957e-07,248
-1.0956e-07,282
-1.0955e-07,336
-1.0954e-07,410
-1.0953e-07,465
-1.0952e-07,515
-1.0951e-07,594
-1.095e-07,689
-1.0949e-07,758
-1.0948e-07,807
-1.0947e-07,885
-1.0946e-07,996
-1.0945e-07,1018
-1.0944e-07,1090
-1.0943e-07,1065
-1.0942e-07,1075
-1.0941e-07,1121
-1.094e-07,1032
-1.0939e-07,962
-1.0938e-07,961
-1.0937e-07,836
-1.0936e-07,804
-1.0935e-07,684
-1.0934e-07,584
-1.0933e-07,513
-1.0932e-07,384
-1.0931e-07,337
-1.093e-07,258
-1.0929e-07,202
-1.0928e-07,137
-1.0927e-07,144
-1.0926e-07,85
-1.0925e-07,92
-1.0924e-07,72
-1.0923e-07,63
-1.0922e-07,55
-1.0921e-07,50
-1.092e-07,36
-1.0919e-07,20
-1.0918e-07,16
-1.0917e-07,24
-1.0916e-07,16
-1.0915e-07,14
-1.0914e-07,14
-1.0913e-07,7
-1.0912e-07,9
-1.0911e-07,9
-1.091e-07,8
-1.0909e-07,7
-1.0908e-07,2
-1.0907e-07,5
-1.0906e-07,6
-1.0905e-07,2
-1.0904e-07,2
-1.0903e-07,4
-1.0902e-07,5
-1.0901e-07,2
-1.09e-07,1
-1.0899e-07,4
-1.0898e-07,3
-1.0897e-07,2
-1.0896e-07,2
-1.0895e-07,3
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,1
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,1
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,1
-1.0763e-07,1
-1.0762e-07,1
-1.0761e-07,1
-1.076e-07,0
-1.0759e-07,0
-1.0758e-07,0
-1.0757e-07,1
-1.0756e-07,0
-1.0755e-07,0
-1.0754e-07,0
-1.0753e-07,1
-1.0752e-07,1
-1.0751e-07,1
-1.075e-07,2
-1.0749e-07,2
-1.0748e-07,2
-1.0747e-07,0
-1.0746e-07,3
-1.0745e-07,4
-1.0744e-07,3
-1.0743e-07,2
-1.0742e-07,2
-1.0741e-07,6
-1.074e-07,2
-1.0739e-07,6
-1.0738e-07,1
-1.0737e-07,3
-1.0736e-07,6
-1.0735e-07,3
-1.0734e-07,3
-1.0733e-07,10
-1.0732e-07,9
-1.0731e-07,11
-1.073e-07,8
-1.0729e-07,15
-1.0728e-07,7
-1.0727e-07,19
-1.0726e-07,17
-1.0725e-07,14
-1.0724e-07,13
-1.0723e-07,9
-1.0722e-07,8
-1.0721e-07,7
-1.072e-07,2
-1.0719e-07,5
-1.0718e-07,4
-1.0717e-07,0
-1.0716e-07,1
-1.0715e-07,0
-1.0714e-07,0
-1.0713e-07,0
-1.0712e-07,0
-1.0711e-07,0
-1.071e-07,0
-1.0709e-07,0
-1.0708e-07,0
-1.0707e-07,0
-1.0706e-07,0
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,1
-1.069e-07,0
-1.0689e-07,1
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,1
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0
-1.0674e-07,0
-1.0673e-07,0
-1.0672e-07,0
-1.0671e-07,0
-1.067e-07,0
-1.0669e-07,0
-1.0668e-07,0
-1.0667e-07,0
-1.0666e-07,0
-1.0665e-07,0
-1.0664e-07,0
-1.0663e-07,0
-1.0662e-07,0
-1.0661e-07,0
-1.066e-07,0
-1.0659e-07,0
-1.0658e-07,0
-1.0657e-07,0
-1.0656e-07,0
-1.0655e-07,0
-1.0654e-07,0
-1.0653e-07,0
-1.0652e-07,0
-1.0651e-07,0
-1.065e-07,0
-1.0649e-07,0
-1.0648e-07,0
-1.0647e-07,0
-1.0646e-07,0
-1.0645e-07,0
-1.0644e-07,0
-1.0643e-07,0
-1.0642e-07,0
-1.0641e-07,0
-1.064e-07,0
-1.0639e-07,0
-1.0638e-07,0
-1.0637e-07,0
-1.0636e-07,0


==> wtf_01_gate0/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,381
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 17:27:57,0                 
Time,Ampl
-1.1076e-07,1
-1.1075e-07,1
-1.1074e-07,1
-1.1073e-07,2
-1.1072e-07,2
-1.1071e-07,4
-1.107e-07,0
-1.1069e-07,2
-1.1068e-07,4
-1.1067e-07,3
-1.1066e-07,5
-1.1065e-07,10
-1.1064e-07,4
-1.1063e-07,5
-1.1062e-07,8
-1.1061e-07,8
-1.106e-07,8
-1.1059e-07,9
-1.1058e-07,10
-1.1057e-07,12
-1.1056e-07,15
-1.1055e-07,24
-1.1054e-07,20
-1.1053e-07,25
-1.1052e-07,22
-1.1051e-07,35
-1.105e-07,44
-1.1049e-07,29
-1.1048e-07,50
-1.1047e-07,53
-1.1046e-07,56
-1.1045e-07,69
-1.1044e-07,68
-1.1043e-07,70
-1.1042e-07,107
-1.1041e-07,101
-1.104e-07,132
-1.1039e-07,127
-1.1038e-07,120
-1.1037e-07,113
-1.1036e-07,139
-1.1035e-07,142
-1.1034e-07,188
-1.1033e-07,158
-1.1032e-07,147
-1.1031e-07,159
-1.103e-07,177
-1.1029e-07,172
-1.1028e-07,159
-1.1027e-07,157
-1.1026e-07,137
-1.1025e-07,125
-1.1024e-07,138
-1.1023e-07,118
-1.1022e-07,96
-1.1021e-07,87
-1.102e-07,93
-1.1019e-07,96
-1.1018e-07,71
-1.1017e-07,52
-1.1016e-07,53
-1.1015e-07,54
-1.1014e-07,49
-1.1013e-07,51
-1.1012e-07,35
-1.1011e-07,44
-1.101e-07,24
-1.1009e-07,33
-1.1008e-07,21
-1.1007e-07,23
-1.1006e-07,22
-1.1005e-07,22
-1.1004e-07,14
-1.1003e-07,18
-1.1002e-07,9
-1.1001e-07,16
-1.1e-07,15
-1.0999e-07,14
-1.0998e-07,10
-1.0997e-07,3
-1.0996e-07,17
-1.0995e-07,8
-1.0994e-07,7
-1.0993e-07,10
-1.0992e-07,6
-1.0991e-07,4
-1.099e-07,4
-1.0989e-07,4
-1.0988e-07,5
-1.0987e-07,5
-1.0986e-07,4
-1.0985e-07,1
-1.0984e-07,0
-1.0983e-07,2
-1.0982e-07,3
-1.0981e-07,4
-1.098e-07,3
-1.0979e-07,1
-1.0978e-07,1
-1.0977e-07,0
-1.0976e-07,1
-1.0975e-07,1
-1.0974e-07,1
-1.0973e-07,0
-1.0972e-07,1
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,1
-1.0966e-07,0
-1.0965e-07,1
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,1
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,1
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,1
-1.0937e-07,1
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,1
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,1
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,1
-1.087e-07,0
-1.0869e-07,1
-1.0868e-07,0
-1.0867e-07,2
-1.0866e-07,1
-1.0865e-07,0
-1.0864e-07,3
-1.0863e-07,3
-1.0862e-07,3
-1.0861e-07,2
-1.086e-07,5
-1.0859e-07,6
-1.0858e-07,3
-1.0857e-07,8
-1.0856e-07,12
-1.0855e-07,8
-1.0854e-07,6
-1.0853e-07,7
-1.0852e-07,16
-1.0851e-07,12
-1.085e-07,5
-1.0849e-07,12
-1.0848e-07,16
-1.0847e-07,14
-1.0846e-07,10
-1.0845e-07,16
-1.0844e-07,13
-1.0843e-07,17
-1.0842e-07,14
-1.0841e-07,10
-1.084e-07,19
-1.0839e-07,13
-1.0838e-07,19
-1.0837e-07,12
-1.0836e-07,14
-1.0835e-07,18
-1.0834e-07,18
-1.0833e-07,13
-1.0832e-07,27
-1.0831e-07,19
-1.083e-07,27
-1.0829e-07,27
-1.0828e-07,30
-1.0827e-07,36
-1.0826e-07,36
-1.0825e-07,38
-1.0824e-07,29
-1.0823e-07,32
-1.0822e-07,34
-1.0821e-07,33
-1.082e-07,43
-1.0819e-07,48
-1.0818e-07,51
-1.0817e-07,46
-1.0816e-07,52
-1.0815e-07,40
-1.0814e-07,52
-1.0813e-07,52
-1.0812e-07,74
-1.0811e-07,50
-1.081e-07,72
-1.0809e-07,85
-1.0808e-07,87
-1.0807e-07,91
-1.0806e-07,69
-1.0805e-07,103
-1.0804e-07,104
-1.0803e-07,99
-1.0802e-07,118
-1.0801e-07,102
-1.08e-07,115
-1.0799e-07,115
-1.0798e-07,135
-1.0797e-07,134
-1.0796e-07,124
-1.0795e-07,135
-1.0794e-07,145
-1.0793e-07,177
-1.0792e-07,180
-1.0791e-07,145
-1.079e-07,159
-1.0789e-07,166
-1.0788e-07,173
-1.0787e-07,176
-1.0786e-07,192
-1.0785e-07,190
-1.0784e-07,194
-1.0783e-07,188
-1.0782e-07,197
-1.0781e-07,212
-1.078e-07,194
-1.0779e-07,199
-1.0778e-07,193
-1.0777e-07,211
-1.0776e-07,215
-1.0775e-07,203
-1.0774e-07,211
-1.0773e-07,214
-1.0772e-07,223
-1.0771e-07,223
-1.077e-07,219
-1.0769e-07,228
-1.0768e-07,201
-1.0767e-07,215
-1.0766e-07,233
-1.0765e-07,207
-1.0764e-07,217
-1.0763e-07,261
-1.0762e-07,224
-1.0761e-07,226
-1.076e-07,233
-1.0759e-07,216
-1.0758e-07,237
-1.0757e-07,227
-1.0756e-07,231
-1.0755e-07,223
-1.0754e-07,215
-1.0753e-07,247
-1.0752e-07,240
-1.0751e-07,236
-1.075e-07,240
-1.0749e-07,263
-1.0748e-07,267
-1.0747e-07,230
-1.0746e-07,241
-1.0745e-07,253
-1.0744e-07,268
-1.0743e-07,267
-1.0742e-07,260
-1.0741e-07,255
-1.074e-07,281
-1.0739e-07,306
-1.0738e-07,277
-1.0737e-07,223
-1.0736e-07,250
-1.0735e-07,231
-1.0734e-07,223
-1.0733e-07,211
-1.0732e-07,191
-1.0731e-07,167
-1.073e-07,134
-1.0729e-07,125
-1.0728e-07,80
-1.0727e-07,61
-1.0726e-07,53
-1.0725e-07,25
-1.0724e-07,17
-1.0723e-07,8
-1.0722e-07,3
-1.0721e-07,1
-1.072e-07,1
-1.0719e-07,0
-1.0718e-07,0
-1.0717e-07,0
-1.0716e-07,0
-1.0715e-07,0
-1.0714e-07,0
-1.0713e-07,0
-1.0712e-07,0
-1.0711e-07,0
-1.071e-07,0
-1.0709e-07,0
-1.0708e-07,0
-1.0707e-07,1
-1.0706e-07,0
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0


==> wtf_01_gate0/wtf2--00005.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,436
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 17:32:12,0                 
Time,Ampl
-1.1135e-07,0
-1.1134e-07,0
-1.1133e-07,0
-1.1132e-07,1
-1.1131e-07,0
-1.113e-07,0
-1.1129e-07,0
-1.1128e-07,0
-1.1127e-07,0
-1.1126e-07,0
-1.1125e-07,0
-1.1124e-07,0
-1.1123e-07,0
-1.1122e-07,2
-1.1121e-07,0
-1.112e-07,0
-1.1119e-07,1
-1.1118e-07,0
-1.1117e-07,0
-1.1116e-07,0
-1.1115e-07,0
-1.1114e-07,0
-1.1113e-07,1
-1.1112e-07,0
-1.1111e-07,0
-1.111e-07,0
-1.1109e-07,0
-1.1108e-07,0
-1.1107e-07,0
-1.1106e-07,0
-1.1105e-07,0
-1.1104e-07,0
-1.1103e-07,3
-1.1102e-07,0
-1.1101e-07,0
-1.11e-07,0
-1.1099e-07,0
-1.1098e-07,0
-1.1097e-07,1
-1.1096e-07,0
-1.1095e-07,0
-1.1094e-07,3
-1.1093e-07,2
-1.1092e-07,1
-1.1091e-07,7
-1.109e-07,4
-1.1089e-07,4
-1.1088e-07,3
-1.1087e-07,5
-1.1086e-07,4
-1.1085e-07,9
-1.1084e-07,3
-1.1083e-07,9
-1.1082e-07,7
-1.1081e-07,9
-1.108e-07,14
-1.1079e-07,8
-1.1078e-07,13
-1.1077e-07,7
-1.1076e-07,24
-1.1075e-07,19
-1.1074e-07,22
-1.1073e-07,15
-1.1072e-07,12
-1.1071e-07,21
-1.107e-07,18
-1.1069e-07,26
-1.1068e-07,21
-1.1067e-07,20
-1.1066e-07,22
-1.1065e-07,19
-1.1064e-07,24
-1.1063e-07,18
-1.1062e-07,18
-1.1061e-07,20
-1.106e-07,7
-1.1059e-07,15
-1.1058e-07,17
-1.1057e-07,17
-1.1056e-07,7
-1.1055e-07,10
-1.1054e-07,6
-1.1053e-07,15
-1.1052e-07,14
-1.1051e-07,6
-1.105e-07,5
-1.1049e-07,9
-1.1048e-07,6
-1.1047e-07,7
-1.1046e-07,5
-1.1045e-07,9
-1.1044e-07,5
-1.1043e-07,1
-1.1042e-07,8
-1.1041e-07,3
-1.104e-07,3
-1.1039e-07,3
-1.1038e-07,1
-1.1037e-07,1
-1.1036e-07,1
-1.1035e-07,0
-1.1034e-07,2
-1.1033e-07,1
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,1
-1.1029e-07,0
-1.1028e-07,1
-1.1027e-07,1
-1.1026e-07,2
-1.1025e-07,0
-1.1024e-07,1
-1.1023e-07,1
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,2
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,1
-1.1011e-07,0
-1.101e-07,0
-1.1009e-07,1
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,1
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,1
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,2
-1.0894e-07,0
-1.0893e-07,2
-1.0892e-07,2
-1.0891e-07,4
-1.089e-07,2
-1.0889e-07,0
-1.0888e-07,4
-1.0887e-07,2
-1.0886e-07,1
-1.0885e-07,1
-1.0884e-07,3
-1.0883e-07,2
-1.0882e-07,2
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,2
-1.0878e-07,4
-1.0877e-07,2
-1.0876e-07,3
-1.0875e-07,3
-1.0874e-07,4
-1.0873e-07,0
-1.0872e-07,4
-1.0871e-07,2
-1.087e-07,8
-1.0869e-07,2
-1.0868e-07,2
-1.0867e-07,2
-1.0866e-07,4
-1.0865e-07,1
-1.0864e-07,5
-1.0863e-07,7
-1.0862e-07,6
-1.0861e-07,2
-1.086e-07,3
-1.0859e-07,8
-1.0858e-07,7
-1.0857e-07,7
-1.0856e-07,6
-1.0855e-07,3
-1.0854e-07,4
-1.0853e-07,7
-1.0852e-07,10
-1.0851e-07,12
-1.085e-07,8
-1.0849e-07,10
-1.0848e-07,9
-1.0847e-07,16
-1.0846e-07,6
-1.0845e-07,13
-1.0844e-07,15
-1.0843e-07,13
-1.0842e-07,20
-1.0841e-07,15
-1.084e-07,17
-1.0839e-07,13
-1.0838e-07,13
-1.0837e-07,23
-1.0836e-07,27
-1.0835e-07,24
-1.0834e-07,23
-1.0833e-07,20
-1.0832e-07,26
-1.0831e-07,23
-1.083e-07,15
-1.0829e-07,24
-1.0828e-07,24
-1.0827e-07,26
-1.0826e-07,39
-1.0825e-07,28
-1.0824e-07,31
-1.0823e-07,30
-1.0822e-07,39
-1.0821e-07,33
-1.082e-07,34
-1.0819e-07,41
-1.0818e-07,35
-1.0817e-07,42
-1.0816e-07,52
-1.0815e-07,32
-1.0814e-07,31
-1.0813e-07,44
-1.0812e-07,52
-1.0811e-07,46
-1.081e-07,29
-1.0809e-07,45
-1.0808e-07,40
-1.0807e-07,50
-1.0806e-07,51
-1.0805e-07,46
-1.0804e-07,58
-1.0803e-07,58
-1.0802e-07,57
-1.0801e-07,60
-1.08e-07,57
-1.0799e-07,83
-1.0798e-07,70
-1.0797e-07,57
-1.0796e-07,57
-1.0795e-07,67
-1.0794e-07,52
-1.0793e-07,70
-1.0792e-07,78
-1.0791e-07,81
-1.079e-07,61
-1.0789e-07,77
-1.0788e-07,71
-1.0787e-07,76
-1.0786e-07,96
-1.0785e-07,87
-1.0784e-07,81
-1.0783e-07,89
-1.0782e-07,86
-1.0781e-07,94
-1.078e-07,89
-1.0779e-07,100
-1.0778e-07,121
-1.0777e-07,114
-1.0776e-07,122
-1.0775e-07,127
-1.0774e-07,141
-1.0773e-07,156
-1.0772e-07,174
-1.0771e-07,146
-1.077e-07,192
-1.0769e-07,182
-1.0768e-07,200
-1.0767e-07,237
-1.0766e-07,233
-1.0765e-07,247
-1.0764e-07,243
-1.0763e-07,273
-1.0762e-07,293
-1.0761e-07,285
-1.076e-07,260
-1.0759e-07,285
-1.0758e-07,299
-1.0757e-07,248
-1.0756e-07,270
-1.0755e-07,245
-1.0754e-07,249
-1.0753e-07,213
-1.0752e-07,176
-1.0751e-07,146
-1.075e-07,133
-1.0749e-07,104
-1.0748e-07,81
-1.0747e-07,54
-1.0746e-07,44
-1.0745e-07,23
-1.0744e-07,7
-1.0743e-07,8
-1.0742e-07,3
-1.0741e-07,0
-1.074e-07,0
-1.0739e-07,2
-1.0738e-07,0
-1.0737e-07,0
-1.0736e-07,0
-1.0735e-07,0
-1.0734e-07,1
-1.0733e-07,1
-1.0732e-07,0
-1.0731e-07,0
-1.073e-07,0
-1.0729e-07,0
-1.0728e-07,0
-1.0727e-07,0
-1.0726e-07,0
-1.0725e-07,0
-1.0724e-07,0
-1.0723e-07,0
-1.0722e-07,0
-1.0721e-07,0
-1.072e-07,0
-1.0719e-07,0
-1.0718e-07,0
-1.0717e-07,0
-1.0716e-07,0
-1.0715e-07,0
-1.0714e-07,0
-1.0713e-07,0
-1.0712e-07,0
-1.0711e-07,0
-1.071e-07,0
-1.0709e-07,0
-1.0708e-07,0
-1.0707e-07,0
-1.0706e-07,0
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0


==> wtf_01_gate99/wtf2--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 18:29:04,0                 
Time,Ampl
-1.109e-07,1
-1.1089e-07,0
-1.1088e-07,0
-1.1087e-07,3
-1.1086e-07,0
-1.1085e-07,1
-1.1084e-07,1
-1.1083e-07,0
-1.1082e-07,1
-1.1081e-07,2
-1.108e-07,1
-1.1079e-07,0
-1.1078e-07,0
-1.1077e-07,1
-1.1076e-07,0
-1.1075e-07,1
-1.1074e-07,2
-1.1073e-07,1
-1.1072e-07,1
-1.1071e-07,0
-1.107e-07,2
-1.1069e-07,0
-1.1068e-07,0
-1.1067e-07,1
-1.1066e-07,2
-1.1065e-07,2
-1.1064e-07,0
-1.1063e-07,1
-1.1062e-07,0
-1.1061e-07,1
-1.106e-07,0
-1.1059e-07,1
-1.1058e-07,0
-1.1057e-07,0
-1.1056e-07,2
-1.1055e-07,0
-1.1054e-07,0
-1.1053e-07,1
-1.1052e-07,1
-1.1051e-07,2
-1.105e-07,1
-1.1049e-07,4
-1.1048e-07,2
-1.1047e-07,2
-1.1046e-07,0
-1.1045e-07,2
-1.1044e-07,1
-1.1043e-07,0
-1.1042e-07,1
-1.1041e-07,2
-1.104e-07,2
-1.1039e-07,1
-1.1038e-07,2
-1.1037e-07,1
-1.1036e-07,4
-1.1035e-07,3
-1.1034e-07,1
-1.1033e-07,2
-1.1032e-07,4
-1.1031e-07,1
-1.103e-07,0
-1.1029e-07,3
-1.1028e-07,2
-1.1027e-07,3
-1.1026e-07,1
-1.1025e-07,7
-1.1024e-07,2
-1.1023e-07,2
-1.1022e-07,3
-1.1021e-07,7
-1.102e-07,4
-1.1019e-07,4
-1.1018e-07,7
-1.1017e-07,9
-1.1016e-07,12
-1.1015e-07,8
-1.1014e-07,11
-1.1013e-07,13
-1.1012e-07,14
-1.1011e-07,7
-1.101e-07,18
-1.1009e-07,27
-1.1008e-07,22
-1.1007e-07,15
-1.1006e-07,25
-1.1005e-07,24
-1.1004e-07,25
-1.1003e-07,36
-1.1002e-07,49
-1.1001e-07,33
-1.1e-07,49
-1.0999e-07,48
-1.0998e-07,45
-1.0997e-07,46
-1.0996e-07,34
-1.0995e-07,33
-1.0994e-07,34
-1.0993e-07,37
-1.0992e-07,28
-1.0991e-07,27
-1.099e-07,28
-1.0989e-07,22
-1.0988e-07,15
-1.0987e-07,17
-1.0986e-07,16
-1.0985e-07,12
-1.0984e-07,13
-1.0983e-07,7
-1.0982e-07,4
-1.0981e-07,7
-1.098e-07,8
-1.0979e-07,4
-1.0978e-07,8
-1.0977e-07,5
-1.0976e-07,5
-1.0975e-07,2
-1.0974e-07,0
-1.0973e-07,1
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,2
-1.0969e-07,0
-1.0968e-07,2
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,1
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,2
-1.082e-07,0
-1.0819e-07,2
-1.0818e-07,1
-1.0817e-07,8
-1.0816e-07,5
-1.0815e-07,1
-1.0814e-07,8
-1.0813e-07,4
-1.0812e-07,8
-1.0811e-07,9
-1.081e-07,8
-1.0809e-07,9
-1.0808e-07,12
-1.0807e-07,7
-1.0806e-07,5
-1.0805e-07,9
-1.0804e-07,7
-1.0803e-07,12
-1.0802e-07,7
-1.0801e-07,5
-1.08e-07,15
-1.0799e-07,6
-1.0798e-07,5
-1.0797e-07,9
-1.0796e-07,7
-1.0795e-07,5
-1.0794e-07,10
-1.0793e-07,15
-1.0792e-07,12
-1.0791e-07,20
-1.079e-07,15
-1.0789e-07,19
-1.0788e-07,11
-1.0787e-07,18
-1.0786e-07,14
-1.0785e-07,25
-1.0784e-07,27
-1.0783e-07,30
-1.0782e-07,33
-1.0781e-07,33
-1.078e-07,35
-1.0779e-07,42
-1.0778e-07,57
-1.0777e-07,55
-1.0776e-07,44
-1.0775e-07,61
-1.0774e-07,94
-1.0773e-07,84
-1.0772e-07,87
-1.0771e-07,76
-1.077e-07,111
-1.0769e-07,109
-1.0768e-07,131
-1.0767e-07,140
-1.0766e-07,143
-1.0765e-07,147
-1.0764e-07,169
-1.0763e-07,223
-1.0762e-07,216
-1.0761e-07,228
-1.076e-07,258
-1.0759e-07,309
-1.0758e-07,291
-1.0757e-07,323
-1.0756e-07,417
-1.0755e-07,424
-1.0754e-07,429
-1.0753e-07,476
-1.0752e-07,516
-1.0751e-07,568
-1.075e-07,600
-1.0749e-07,632
-1.0748e-07,638
-1.0747e-07,591
-1.0746e-07,659
-1.0745e-07,632
-1.0744e-07,597
-1.0743e-07,634
-1.0742e-07,633
-1.0741e-07,604
-1.074e-07,569
-1.0739e-07,546
-1.0738e-07,559
-1.0737e-07,479
-1.0736e-07,480
-1.0735e-07,484
-1.0734e-07,438
-1.0733e-07,379
-1.0732e-07,378
-1.0731e-07,359
-1.073e-07,332
-1.0729e-07,320
-1.0728e-07,304
-1.0727e-07,253
-1.0726e-07,302
-1.0725e-07,266
-1.0724e-07,261
-1.0723e-07,232
-1.0722e-07,229
-1.0721e-07,225
-1.072e-07,229
-1.0719e-07,221
-1.0718e-07,234
-1.0717e-07,223
-1.0716e-07,177
-1.0715e-07,158
-1.0714e-07,141
-1.0713e-07,119
-1.0712e-07,80
-1.0711e-07,76
-1.071e-07,39
-1.0709e-07,28
-1.0708e-07,15
-1.0707e-07,13
-1.0706e-07,3
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0


==> wtf_01_gate99/wtf2--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,401
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 18:29:04,0                 
Time,Ampl
-1.1084e-07,0
-1.1083e-07,0
-1.1082e-07,0
-1.1081e-07,0
-1.108e-07,0
-1.1079e-07,0
-1.1078e-07,0
-1.1077e-07,0
-1.1076e-07,0
-1.1075e-07,0
-1.1074e-07,1
-1.1073e-07,2
-1.1072e-07,0
-1.1071e-07,1
-1.107e-07,0
-1.1069e-07,3
-1.1068e-07,0
-1.1067e-07,4
-1.1066e-07,2
-1.1065e-07,3
-1.1064e-07,3
-1.1063e-07,3
-1.1062e-07,2
-1.1061e-07,2
-1.106e-07,2
-1.1059e-07,4
-1.1058e-07,5
-1.1057e-07,5
-1.1056e-07,1
-1.1055e-07,2
-1.1054e-07,4
-1.1053e-07,6
-1.1052e-07,3
-1.1051e-07,6
-1.105e-07,2
-1.1049e-07,5
-1.1048e-07,5
-1.1047e-07,4
-1.1046e-07,5
-1.1045e-07,1
-1.1044e-07,5
-1.1043e-07,8
-1.1042e-07,4
-1.1041e-07,4
-1.104e-07,4
-1.1039e-07,5
-1.1038e-07,5
-1.1037e-07,3
-1.1036e-07,2
-1.1035e-07,6
-1.1034e-07,4
-1.1033e-07,3
-1.1032e-07,3
-1.1031e-07,2
-1.103e-07,6
-1.1029e-07,5
-1.1028e-07,8
-1.1027e-07,5
-1.1026e-07,6
-1.1025e-07,3
-1.1024e-07,3
-1.1023e-07,7
-1.1022e-07,7
-1.1021e-07,5
-1.102e-07,5
-1.1019e-07,3
-1.1018e-07,6
-1.1017e-07,7
-1.1016e-07,6
-1.1015e-07,7
-1.1014e-07,9
-1.1013e-07,6
-1.1012e-07,7
-1.1011e-07,6
-1.101e-07,4
-1.1009e-07,8
-1.1008e-07,9
-1.1007e-07,5
-1.1006e-07,8
-1.1005e-07,10
-1.1004e-07,16
-1.1003e-07,12
-1.1002e-07,14
-1.1001e-07,16
-1.1e-07,13
-1.0999e-07,21
-1.0998e-07,14
-1.0997e-07,8
-1.0996e-07,17
-1.0995e-07,29
-1.0994e-07,39
-1.0993e-07,35
-1.0992e-07,45
-1.0991e-07,60
-1.099e-07,50
-1.0989e-07,57
-1.0988e-07,56
-1.0987e-07,85
-1.0986e-07,105
-1.0985e-07,95
-1.0984e-07,118
-1.0983e-07,108
-1.0982e-07,133
-1.0981e-07,157
-1.098e-07,148
-1.0979e-07,171
-1.0978e-07,161
-1.0977e-07,190
-1.0976e-07,174
-1.0975e-07,171
-1.0974e-07,161
-1.0973e-07,152
-1.0972e-07,159
-1.0971e-07,129
-1.097e-07,114
-1.0969e-07,131
-1.0968e-07,111
-1.0967e-07,104
-1.0966e-07,83
-1.0965e-07,74
-1.0964e-07,62
-1.0963e-07,51
-1.0962e-07,28
-1.0961e-07,23
-1.096e-07,29
-1.0959e-07,14
-1.0958e-07,16
-1.0957e-07,11
-1.0956e-07,3
-1.0955e-07,6
-1.0954e-07,7
-1.0953e-07,2
-1.0952e-07,2
-1.0951e-07,3
-1.095e-07,0
-1.0949e-07,2
-1.0948e-07,0
-1.0947e-07,1
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,1
-1.0803e-07,1
-1.0802e-07,1
-1.0801e-07,2
-1.08e-07,1
-1.0799e-07,1
-1.0798e-07,2
-1.0797e-07,1
-1.0796e-07,4
-1.0795e-07,4
-1.0794e-07,4
-1.0793e-07,3
-1.0792e-07,10
-1.0791e-07,3
-1.079e-07,7
-1.0789e-07,3
-1.0788e-07,5
-1.0787e-07,6
-1.0786e-07,21
-1.0785e-07,5
-1.0784e-07,10
-1.0783e-07,7
-1.0782e-07,8
-1.0781e-07,15
-1.078e-07,18
-1.0779e-07,7
-1.0778e-07,9
-1.0777e-07,16
-1.0776e-07,13
-1.0775e-07,16
-1.0774e-07,20
-1.0773e-07,13
-1.0772e-07,21
-1.0771e-07,27
-1.077e-07,19
-1.0769e-07,18
-1.0768e-07,28
-1.0767e-07,36
-1.0766e-07,27
-1.0765e-07,31
-1.0764e-07,38
-1.0763e-07,45
-1.0762e-07,36
-1.0761e-07,36
-1.076e-07,43
-1.0759e-07,58
-1.0758e-07,77
-1.0757e-07,77
-1.0756e-07,86
-1.0755e-07,97
-1.0754e-07,137
-1.0753e-07,137
-1.0752e-07,173
-1.0751e-07,195
-1.075e-07,197
-1.0749e-07,236
-1.0748e-07,272
-1.0747e-07,309
-1.0746e-07,329
-1.0745e-07,334
-1.0744e-07,341
-1.0743e-07,392
-1.0742e-07,371
-1.0741e-07,431
-1.074e-07,430
-1.0739e-07,442
-1.0738e-07,475
-1.0737e-07,446
-1.0736e-07,492
-1.0735e-07,478
-1.0734e-07,452
-1.0733e-07,478
-1.0732e-07,480
-1.0731e-07,442
-1.073e-07,443
-1.0729e-07,443
-1.0728e-07,452
-1.0727e-07,428
-1.0726e-07,430
-1.0725e-07,407
-1.0724e-07,431
-1.0723e-07,402
-1.0722e-07,386
-1.0721e-07,400
-1.072e-07,387
-1.0719e-07,369
-1.0718e-07,376
-1.0717e-07,304
-1.0716e-07,363
-1.0715e-07,304
-1.0714e-07,301
-1.0713e-07,292
-1.0712e-07,217
-1.0711e-07,192
-1.071e-07,139
-1.0709e-07,93
-1.0708e-07,75
-1.0707e-07,52
-1.0706e-07,11
-1.0705e-07,11
-1.0704e-07,5
-1.0703e-07,1
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0


==> wtf_01_gate99/wtf2--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,321
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 09:41:31,0                 
Time,Ampl
-1.0998e-07,18
-1.0997e-07,14
-1.0996e-07,13
-1.0995e-07,17
-1.0994e-07,20
-1.0993e-07,12
-1.0992e-07,15
-1.0991e-07,16
-1.099e-07,23
-1.0989e-07,18
-1.0988e-07,19
-1.0987e-07,23
-1.0986e-07,25
-1.0985e-07,16
-1.0984e-07,25
-1.0983e-07,28
-1.0982e-07,25
-1.0981e-07,21
-1.098e-07,19
-1.0979e-07,35
-1.0978e-07,32
-1.0977e-07,28
-1.0976e-07,35
-1.0975e-07,37
-1.0974e-07,27
-1.0973e-07,33
-1.0972e-07,45
-1.0971e-07,49
-1.097e-07,49
-1.0969e-07,42
-1.0968e-07,63
-1.0967e-07,59
-1.0966e-07,65
-1.0965e-07,81
-1.0964e-07,86
-1.0963e-07,109
-1.0962e-07,121
-1.0961e-07,153
-1.096e-07,156
-1.0959e-07,182
-1.0958e-07,199
-1.0957e-07,245
-1.0956e-07,279
-1.0955e-07,324
-1.0954e-07,332
-1.0953e-07,357
-1.0952e-07,433
-1.0951e-07,465
-1.095e-07,438
-1.0949e-07,476
-1.0948e-07,514
-1.0947e-07,459
-1.0946e-07,495
-1.0945e-07,463
-1.0944e-07,468
-1.0943e-07,428
-1.0942e-07,438
-1.0941e-07,377
-1.094e-07,320
-1.0939e-07,299
-1.0938e-07,246
-1.0937e-07,206
-1.0936e-07,166
-1.0935e-07,125
-1.0934e-07,99
-1.0933e-07,75
-1.0932e-07,50
-1.0931e-07,24
-1.093e-07,19
-1.0929e-07,13
-1.0928e-07,6
-1.0927e-07,6
-1.0926e-07,4
-1.0925e-07,0
-1.0924e-07,1
-1.0923e-07,1
-1.0922e-07,1
-1.0921e-07,0
-1.092e-07,1
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,0
-1.0777e-07,0
-1.0776e-07,0
-1.0775e-07,0
-1.0774e-07,0
-1.0773e-07,0
-1.0772e-07,0
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,0
-1.0768e-07,0
-1.0767e-07,0
-1.0766e-07,0
-1.0765e-07,0
-1.0764e-07,0
-1.0763e-07,0
-1.0762e-07,0
-1.0761e-07,0
-1.076e-07,0
-1.0759e-07,1
-1.0758e-07,0
-1.0757e-07,0
-1.0756e-07,0
-1.0755e-07,0
-1.0754e-07,0
-1.0753e-07,0
-1.0752e-07,0
-1.0751e-07,0
-1.075e-07,0
-1.0749e-07,0
-1.0748e-07,0
-1.0747e-07,2
-1.0746e-07,1
-1.0745e-07,2
-1.0744e-07,1
-1.0743e-07,2
-1.0742e-07,0
-1.0741e-07,4
-1.074e-07,7
-1.0739e-07,7
-1.0738e-07,7
-1.0737e-07,10
-1.0736e-07,18
-1.0735e-07,26
-1.0734e-07,39
-1.0733e-07,53
-1.0732e-07,65
-1.0731e-07,93
-1.073e-07,120
-1.0729e-07,161
-1.0728e-07,186
-1.0727e-07,243
-1.0726e-07,277
-1.0725e-07,301
-1.0724e-07,346
-1.0723e-07,370
-1.0722e-07,427
-1.0721e-07,434
-1.072e-07,448
-1.0719e-07,463
-1.0718e-07,423
-1.0717e-07,461
-1.0716e-07,374
-1.0715e-07,331
-1.0714e-07,249
-1.0713e-07,191
-1.0712e-07,136
-1.0711e-07,93
-1.071e-07,60
-1.0709e-07,35
-1.0708e-07,20
-1.0707e-07,8
-1.0706e-07,9
-1.0705e-07,0
-1.0704e-07,1
-1.0703e-07,0
-1.0702e-07,1
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0


==> wtf_01_gate99/wtf2--00003.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,391
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 09:47:24,0                 
Time,Ampl
-1.1085e-07,0
-1.1084e-07,0
-1.1083e-07,1
-1.1082e-07,0
-1.1081e-07,2
-1.108e-07,0
-1.1079e-07,1
-1.1078e-07,0
-1.1077e-07,0
-1.1076e-07,0
-1.1075e-07,0
-1.1074e-07,0
-1.1073e-07,0
-1.1072e-07,1
-1.1071e-07,0
-1.107e-07,0
-1.1069e-07,0
-1.1068e-07,0
-1.1067e-07,0
-1.1066e-07,0
-1.1065e-07,0
-1.1064e-07,0
-1.1063e-07,0
-1.1062e-07,0
-1.1061e-07,1
-1.106e-07,0
-1.1059e-07,0
-1.1058e-07,0
-1.1057e-07,2
-1.1056e-07,1
-1.1055e-07,0
-1.1054e-07,0
-1.1053e-07,1
-1.1052e-07,1
-1.1051e-07,1
-1.105e-07,0
-1.1049e-07,3
-1.1048e-07,0
-1.1047e-07,2
-1.1046e-07,0
-1.1045e-07,0
-1.1044e-07,3
-1.1043e-07,4
-1.1042e-07,1
-1.1041e-07,2
-1.104e-07,2
-1.1039e-07,3
-1.1038e-07,2
-1.1037e-07,5
-1.1036e-07,2
-1.1035e-07,6
-1.1034e-07,5
-1.1033e-07,1
-1.1032e-07,4
-1.1031e-07,11
-1.103e-07,9
-1.1029e-07,9
-1.1028e-07,5
-1.1027e-07,9
-1.1026e-07,5
-1.1025e-07,7
-1.1024e-07,6
-1.1023e-07,5
-1.1022e-07,7
-1.1021e-07,5
-1.102e-07,4
-1.1019e-07,9
-1.1018e-07,6
-1.1017e-07,3
-1.1016e-07,6
-1.1015e-07,3
-1.1014e-07,2
-1.1013e-07,1
-1.1012e-07,4
-1.1011e-07,1
-1.101e-07,2
-1.1009e-07,3
-1.1008e-07,1
-1.1007e-07,4
-1.1006e-07,1
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,2
-1.1002e-07,0
-1.1001e-07,1
-1.1e-07,1
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,2
-1.0996e-07,0
-1.0995e-07,1
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,1
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,2
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,3
-1.0837e-07,1
-1.0836e-07,2
-1.0835e-07,0
-1.0834e-07,1
-1.0833e-07,1
-1.0832e-07,5
-1.0831e-07,2
-1.083e-07,4
-1.0829e-07,3
-1.0828e-07,3
-1.0827e-07,2
-1.0826e-07,1
-1.0825e-07,3
-1.0824e-07,1
-1.0823e-07,4
-1.0822e-07,4
-1.0821e-07,0
-1.082e-07,3
-1.0819e-07,8
-1.0818e-07,3
-1.0817e-07,4
-1.0816e-07,5
-1.0815e-07,2
-1.0814e-07,3
-1.0813e-07,7
-1.0812e-07,5
-1.0811e-07,8
-1.081e-07,9
-1.0809e-07,10
-1.0808e-07,5
-1.0807e-07,7
-1.0806e-07,12
-1.0805e-07,9
-1.0804e-07,14
-1.0803e-07,12
-1.0802e-07,15
-1.0801e-07,15
-1.08e-07,14
-1.0799e-07,21
-1.0798e-07,33
-1.0797e-07,20
-1.0796e-07,26
-1.0795e-07,30
-1.0794e-07,28
-1.0793e-07,41
-1.0792e-07,28
-1.0791e-07,45
-1.079e-07,48
-1.0789e-07,61
-1.0788e-07,72
-1.0787e-07,65
-1.0786e-07,75
-1.0785e-07,74
-1.0784e-07,100
-1.0783e-07,114
-1.0782e-07,125
-1.0781e-07,122
-1.078e-07,166
-1.0779e-07,172
-1.0778e-07,180
-1.0777e-07,232
-1.0776e-07,256
-1.0775e-07,267
-1.0774e-07,322
-1.0773e-07,334
-1.0772e-07,363
-1.0771e-07,376
-1.077e-07,439
-1.0769e-07,455
-1.0768e-07,517
-1.0767e-07,598
-1.0766e-07,529
-1.0765e-07,553
-1.0764e-07,550
-1.0763e-07,547
-1.0762e-07,580
-1.0761e-07,565
-1.076e-07,592
-1.0759e-07,585
-1.0758e-07,551
-1.0757e-07,538
-1.0756e-07,509
-1.0755e-07,502
-1.0754e-07,452
-1.0753e-07,419
-1.0752e-07,377
-1.0751e-07,384
-1.075e-07,358
-1.0749e-07,360
-1.0748e-07,292
-1.0747e-07,269
-1.0746e-07,291
-1.0745e-07,277
-1.0744e-07,259
-1.0743e-07,253
-1.0742e-07,244
-1.0741e-07,267
-1.074e-07,234
-1.0739e-07,224
-1.0738e-07,194
-1.0737e-07,185
-1.0736e-07,205
-1.0735e-07,195
-1.0734e-07,188
-1.0733e-07,193
-1.0732e-07,173
-1.0731e-07,184
-1.073e-07,179
-1.0729e-07,196
-1.0728e-07,185
-1.0727e-07,162
-1.0726e-07,176
-1.0725e-07,164
-1.0724e-07,139
-1.0723e-07,138
-1.0722e-07,125
-1.0721e-07,67
-1.072e-07,71
-1.0719e-07,52
-1.0718e-07,32
-1.0717e-07,19
-1.0716e-07,14
-1.0715e-07,4
-1.0714e-07,2
-1.0713e-07,3
-1.0712e-07,0
-1.0711e-07,0
-1.071e-07,0
-1.0709e-07,0
-1.0708e-07,0
-1.0707e-07,0
-1.0706e-07,0
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0


==> wtf_01_gate99/wtf2--00004.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,391
Segment,TrigTime,TimeSinceSegment1
#1,06-Apr-2021 09:47:24,0                 
Time,Ampl
-1.1105e-07,1
-1.1104e-07,0
-1.1103e-07,0
-1.1102e-07,0
-1.1101e-07,0
-1.11e-07,0
-1.1099e-07,0
-1.1098e-07,0
-1.1097e-07,0
-1.1096e-07,0
-1.1095e-07,0
-1.1094e-07,1
-1.1093e-07,0
-1.1092e-07,0
-1.1091e-07,0
-1.109e-07,0
-1.1089e-07,0
-1.1088e-07,0
-1.1087e-07,0
-1.1086e-07,0
-1.1085e-07,0
-1.1084e-07,0
-1.1083e-07,0
-1.1082e-07,0
-1.1081e-07,1
-1.108e-07,0
-1.1079e-07,1
-1.1078e-07,0
-1.1077e-07,0
-1.1076e-07,0
-1.1075e-07,0
-1.1074e-07,2
-1.1073e-07,1
-1.1072e-07,0
-1.1071e-07,0
-1.107e-07,0
-1.1069e-07,0
-1.1068e-07,3
-1.1067e-07,1
-1.1066e-07,2
-1.1065e-07,1
-1.1064e-07,2
-1.1063e-07,1
-1.1062e-07,0
-1.1061e-07,2
-1.106e-07,4
-1.1059e-07,2
-1.1058e-07,1
-1.1057e-07,3
-1.1056e-07,2
-1.1055e-07,5
-1.1054e-07,1
-1.1053e-07,1
-1.1052e-07,3
-1.1051e-07,2
-1.105e-07,3
-1.1049e-07,3
-1.1048e-07,2
-1.1047e-07,2
-1.1046e-07,5
-1.1045e-07,2
-1.1044e-07,4
-1.1043e-07,1
-1.1042e-07,1
-1.1041e-07,2
-1.104e-07,2
-1.1039e-07,2
-1.1038e-07,2
-1.1037e-07,0
-1.1036e-07,0
-1.1035e-07,0
-1.1034e-07,0
-1.1033e-07,0
-1.1032e-07,0
-1.1031e-07,0
-1.103e-07,0
-1.1029e-07,0
-1.1028e-07,0
-1.1027e-07,1
-1.1026e-07,1
-1.1025e-07,1
-1.1024e-07,0
-1.1023e-07,2
-1.1022e-07,0
-1.1021e-07,0
-1.102e-07,0
-1.1019e-07,0
-1.1018e-07,0
-1.1017e-07,0
-1.1016e-07,0
-1.1015e-07,0
-1.1014e-07,0
-1.1013e-07,0
-1.1012e-07,0
-1.1011e-07,0
-1.101e-07,0
-1.1009e-07,0
-1.1008e-07,0
-1.1007e-07,0
-1.1006e-07,0
-1.1005e-07,0
-1.1004e-07,0
-1.1003e-07,0
-1.1002e-07,0
-1.1001e-07,0
-1.1e-07,0
-1.0999e-07,0
-1.0998e-07,0
-1.0997e-07,0
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,0
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,0
-1.0989e-07,0
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,0
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,0
-1.0975e-07,0
-1.0974e-07,0
-1.0973e-07,0
-1.0972e-07,0
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,0
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,1
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,1
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,1
-1.0862e-07,1
-1.0861e-07,0
-1.086e-07,2
-1.0859e-07,1
-1.0858e-07,1
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,2
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,1
-1.085e-07,2
-1.0849e-07,0
-1.0848e-07,2
-1.0847e-07,4
-1.0846e-07,2
-1.0845e-07,0
-1.0844e-07,3
-1.0843e-07,1
-1.0842e-07,0
-1.0841e-07,4
-1.084e-07,2
-1.0839e-07,2
-1.0838e-07,5
-1.0837e-07,4
-1.0836e-07,6
-1.0835e-07,3
-1.0834e-07,0
-1.0833e-07,3
-1.0832e-07,5
-1.0831e-07,5
-1.083e-07,6
-1.0829e-07,7
-1.0828e-07,12
-1.0827e-07,2
-1.0826e-07,2
-1.0825e-07,14
-1.0824e-07,11
-1.0823e-07,14
-1.0822e-07,10
-1.0821e-07,14
-1.082e-07,10
-1.0819e-07,6
-1.0818e-07,13
-1.0817e-07,17
-1.0816e-07,29
-1.0815e-07,17
-1.0814e-07,26
-1.0813e-07,27
-1.0812e-07,40
-1.0811e-07,41
-1.081e-07,43
-1.0809e-07,46
-1.0808e-07,67
-1.0807e-07,69
-1.0806e-07,61
-1.0805e-07,80
-1.0804e-07,83
-1.0803e-07,74
-1.0802e-07,99
-1.0801e-07,108
-1.08e-07,141
-1.0799e-07,149
-1.0798e-07,154
-1.0797e-07,168
-1.0796e-07,208
-1.0795e-07,217
-1.0794e-07,241
-1.0793e-07,257
-1.0792e-07,238
-1.0791e-07,261
-1.079e-07,304
-1.0789e-07,293
-1.0788e-07,349
-1.0787e-07,377
-1.0786e-07,319
-1.0785e-07,358
-1.0784e-07,399
-1.0783e-07,347
-1.0782e-07,346
-1.0781e-07,340
-1.078e-07,339
-1.0779e-07,311
-1.0778e-07,331
-1.0777e-07,320
-1.0776e-07,284
-1.0775e-07,317
-1.0774e-07,236
-1.0773e-07,244
-1.0772e-07,232
-1.0771e-07,237
-1.077e-07,259
-1.0769e-07,215
-1.0768e-07,204
-1.0767e-07,213
-1.0766e-07,188
-1.0765e-07,213
-1.0764e-07,218
-1.0763e-07,184
-1.0762e-07,181
-1.0761e-07,188
-1.076e-07,184
-1.0759e-07,179
-1.0758e-07,173
-1.0757e-07,202
-1.0756e-07,183
-1.0755e-07,214
-1.0754e-07,205
-1.0753e-07,199
-1.0752e-07,213
-1.0751e-07,251
-1.075e-07,216
-1.0749e-07,232
-1.0748e-07,241
-1.0747e-07,267
-1.0746e-07,265
-1.0745e-07,276
-1.0744e-07,259
-1.0743e-07,295
-1.0742e-07,264
-1.0741e-07,284
-1.074e-07,251
-1.0739e-07,261
-1.0738e-07,211
-1.0737e-07,201
-1.0736e-07,187
-1.0735e-07,154
-1.0734e-07,122
-1.0733e-07,80
-1.0732e-07,63
-1.0731e-07,43
-1.073e-07,21
-1.0729e-07,16
-1.0728e-07,12
-1.0727e-07,6
-1.0726e-07,4
-1.0725e-07,1
-1.0724e-07,2
-1.0723e-07,0
-1.0722e-07,0
-1.0721e-07,0
-1.072e-07,0
-1.0719e-07,0
-1.0718e-07,0
-1.0717e-07,0
-1.0716e-07,0
-1.0715e-07,0


==> wtf_1_gate0/wtf--00000.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,321
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 11:18:53,0                 
Time,Ampl
-1.1009e-07,48
-1.1008e-07,47
-1.1007e-07,62
-1.1006e-07,68
-1.1005e-07,73
-1.1004e-07,106
-1.1003e-07,103
-1.1002e-07,128
-1.1001e-07,127
-1.1e-07,169
-1.0999e-07,180
-1.0998e-07,205
-1.0997e-07,238
-1.0996e-07,296
-1.0995e-07,359
-1.0994e-07,380
-1.0993e-07,427
-1.0992e-07,483
-1.0991e-07,547
-1.099e-07,596
-1.0989e-07,709
-1.0988e-07,767
-1.0987e-07,890
-1.0986e-07,904
-1.0985e-07,990
-1.0984e-07,1042
-1.0983e-07,1053
-1.0982e-07,1130
-1.0981e-07,1157
-1.098e-07,1135
-1.0979e-07,1008
-1.0978e-07,1009
-1.0977e-07,984
-1.0976e-07,809
-1.0975e-07,792
-1.0974e-07,750
-1.0973e-07,634
-1.0972e-07,514
-1.0971e-07,459
-1.097e-07,418
-1.0969e-07,325
-1.0968e-07,261
-1.0967e-07,218
-1.0966e-07,166
-1.0965e-07,140
-1.0964e-07,112
-1.0963e-07,77
-1.0962e-07,78
-1.0961e-07,51
-1.096e-07,48
-1.0959e-07,40
-1.0958e-07,25
-1.0957e-07,24
-1.0956e-07,27
-1.0955e-07,16
-1.0954e-07,6
-1.0953e-07,5
-1.0952e-07,7
-1.0951e-07,5
-1.095e-07,8
-1.0949e-07,4
-1.0948e-07,4
-1.0947e-07,3
-1.0946e-07,1
-1.0945e-07,5
-1.0944e-07,7
-1.0943e-07,1
-1.0942e-07,4
-1.0941e-07,3
-1.094e-07,2
-1.0939e-07,1
-1.0938e-07,3
-1.0937e-07,0
-1.0936e-07,3
-1.0935e-07,1
-1.0934e-07,2
-1.0933e-07,2
-1.0932e-07,0
-1.0931e-07,2
-1.093e-07,1
-1.0929e-07,2
-1.0928e-07,2
-1.0927e-07,2
-1.0926e-07,2
-1.0925e-07,0
-1.0924e-07,1
-1.0923e-07,1
-1.0922e-07,1
-1.0921e-07,1
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,1
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,2
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,1
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,1
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,1
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,1
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,1
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,1
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,1
-1.0828e-07,0
-1.0827e-07,1
-1.0826e-07,0
-1.0825e-07,2
-1.0824e-07,3
-1.0823e-07,1
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,1
-1.0819e-07,1
-1.0818e-07,4
-1.0817e-07,3
-1.0816e-07,5
-1.0815e-07,3
-1.0814e-07,7
-1.0813e-07,12
-1.0812e-07,8
-1.0811e-07,9
-1.081e-07,26
-1.0809e-07,22
-1.0808e-07,12
-1.0807e-07,32
-1.0806e-07,26
-1.0805e-07,34
-1.0804e-07,21
-1.0803e-07,32
-1.0802e-07,52
-1.0801e-07,33
-1.08e-07,35
-1.0799e-07,42
-1.0798e-07,32
-1.0797e-07,40
-1.0796e-07,35
-1.0795e-07,41
-1.0794e-07,44
-1.0793e-07,34
-1.0792e-07,48
-1.0791e-07,45
-1.079e-07,32
-1.0789e-07,42
-1.0788e-07,39
-1.0787e-07,39
-1.0786e-07,49
-1.0785e-07,43
-1.0784e-07,47
-1.0783e-07,52
-1.0782e-07,55
-1.0781e-07,57
-1.078e-07,67
-1.0779e-07,48
-1.0778e-07,68
-1.0777e-07,77
-1.0776e-07,83
-1.0775e-07,63
-1.0774e-07,82
-1.0773e-07,82
-1.0772e-07,90
-1.0771e-07,105
-1.077e-07,125
-1.0769e-07,118
-1.0768e-07,116
-1.0767e-07,168
-1.0766e-07,160
-1.0765e-07,207
-1.0764e-07,198
-1.0763e-07,242
-1.0762e-07,250
-1.0761e-07,294
-1.076e-07,318
-1.0759e-07,372
-1.0758e-07,342
-1.0757e-07,385
-1.0756e-07,370
-1.0755e-07,390
-1.0754e-07,429
-1.0753e-07,458
-1.0752e-07,466
-1.0751e-07,504
-1.075e-07,468
-1.0749e-07,469
-1.0748e-07,504
-1.0747e-07,473
-1.0746e-07,532
-1.0745e-07,557
-1.0744e-07,493
-1.0743e-07,524
-1.0742e-07,592
-1.0741e-07,576
-1.074e-07,591
-1.0739e-07,564
-1.0738e-07,575
-1.0737e-07,603
-1.0736e-07,615
-1.0735e-07,587
-1.0734e-07,615
-1.0733e-07,598
-1.0732e-07,628
-1.0731e-07,616
-1.073e-07,600
-1.0729e-07,593
-1.0728e-07,640
-1.0727e-07,589
-1.0726e-07,612
-1.0725e-07,603
-1.0724e-07,561
-1.0723e-07,548
-1.0722e-07,581
-1.0721e-07,505
-1.072e-07,438
-1.0719e-07,375
-1.0718e-07,321
-1.0717e-07,286
-1.0716e-07,235
-1.0715e-07,143
-1.0714e-07,86
-1.0713e-07,63
-1.0712e-07,34
-1.0711e-07,26
-1.071e-07,11
-1.0709e-07,5
-1.0708e-07,0
-1.0707e-07,1
-1.0706e-07,0
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0


==> wtf_1_gate0/wtf--00001.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,351
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 11:18:53,0                 
Time,Ampl
-1.1067e-07,3
-1.1066e-07,4
-1.1065e-07,5
-1.1064e-07,5
-1.1063e-07,5
-1.1062e-07,5
-1.1061e-07,8
-1.106e-07,10
-1.1059e-07,9
-1.1058e-07,11
-1.1057e-07,15
-1.1056e-07,11
-1.1055e-07,14
-1.1054e-07,16
-1.1053e-07,22
-1.1052e-07,25
-1.1051e-07,19
-1.105e-07,38
-1.1049e-07,33
-1.1048e-07,32
-1.1047e-07,40
-1.1046e-07,36
-1.1045e-07,42
-1.1044e-07,53
-1.1043e-07,66
-1.1042e-07,60
-1.1041e-07,66
-1.104e-07,65
-1.1039e-07,88
-1.1038e-07,78
-1.1037e-07,83
-1.1036e-07,84
-1.1035e-07,94
-1.1034e-07,89
-1.1033e-07,95
-1.1032e-07,98
-1.1031e-07,73
-1.103e-07,63
-1.1029e-07,87
-1.1028e-07,70
-1.1027e-07,61
-1.1026e-07,52
-1.1025e-07,52
-1.1024e-07,43
-1.1023e-07,38
-1.1022e-07,43
-1.1021e-07,34
-1.102e-07,20
-1.1019e-07,19
-1.1018e-07,24
-1.1017e-07,17
-1.1016e-07,15
-1.1015e-07,14
-1.1014e-07,14
-1.1013e-07,5
-1.1012e-07,11
-1.1011e-07,5
-1.101e-07,4
-1.1009e-07,5
-1.1008e-07,3
-1.1007e-07,3
-1.1006e-07,2
-1.1005e-07,0
-1.1004e-07,2
-1.1003e-07,3
-1.1002e-07,1
-1.1001e-07,1
-1.1e-07,1
-1.0999e-07,1
-1.0998e-07,3
-1.0997e-07,3
-1.0996e-07,0
-1.0995e-07,0
-1.0994e-07,1
-1.0993e-07,0
-1.0992e-07,0
-1.0991e-07,0
-1.099e-07,1
-1.0989e-07,1
-1.0988e-07,0
-1.0987e-07,0
-1.0986e-07,0
-1.0985e-07,0
-1.0984e-07,0
-1.0983e-07,0
-1.0982e-07,0
-1.0981e-07,0
-1.098e-07,1
-1.0979e-07,0
-1.0978e-07,0
-1.0977e-07,0
-1.0976e-07,1
-1.0975e-07,0
-1.0974e-07,1
-1.0973e-07,0
-1.0972e-07,1
-1.0971e-07,0
-1.097e-07,0
-1.0969e-07,1
-1.0968e-07,0
-1.0967e-07,0
-1.0966e-07,0
-1.0965e-07,0
-1.0964e-07,0
-1.0963e-07,0
-1.0962e-07,0
-1.0961e-07,0
-1.096e-07,0
-1.0959e-07,0
-1.0958e-07,0
-1.0957e-07,0
-1.0956e-07,0
-1.0955e-07,0
-1.0954e-07,0
-1.0953e-07,0
-1.0952e-07,0
-1.0951e-07,0
-1.095e-07,0
-1.0949e-07,0
-1.0948e-07,0
-1.0947e-07,0
-1.0946e-07,0
-1.0945e-07,0
-1.0944e-07,0
-1.0943e-07,0
-1.0942e-07,0
-1.0941e-07,0
-1.094e-07,0
-1.0939e-07,0
-1.0938e-07,0
-1.0937e-07,0
-1.0936e-07,0
-1.0935e-07,0
-1.0934e-07,0
-1.0933e-07,0
-1.0932e-07,0
-1.0931e-07,0
-1.093e-07,0
-1.0929e-07,0
-1.0928e-07,0
-1.0927e-07,0
-1.0926e-07,0
-1.0925e-07,0
-1.0924e-07,0
-1.0923e-07,0
-1.0922e-07,0
-1.0921e-07,0
-1.092e-07,0
-1.0919e-07,0
-1.0918e-07,0
-1.0917e-07,0
-1.0916e-07,0
-1.0915e-07,0
-1.0914e-07,0
-1.0913e-07,0
-1.0912e-07,0
-1.0911e-07,0
-1.091e-07,0
-1.0909e-07,0
-1.0908e-07,0
-1.0907e-07,0
-1.0906e-07,0
-1.0905e-07,0
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,0
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,0
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,0
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,0
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,1
-1.0872e-07,2
-1.0871e-07,1
-1.087e-07,0
-1.0869e-07,2
-1.0868e-07,0
-1.0867e-07,2
-1.0866e-07,0
-1.0865e-07,2
-1.0864e-07,8
-1.0863e-07,2
-1.0862e-07,9
-1.0861e-07,7
-1.086e-07,4
-1.0859e-07,6
-1.0858e-07,9
-1.0857e-07,2
-1.0856e-07,3
-1.0855e-07,8
-1.0854e-07,11
-1.0853e-07,13
-1.0852e-07,3
-1.0851e-07,9
-1.085e-07,9
-1.0849e-07,8
-1.0848e-07,5
-1.0847e-07,11
-1.0846e-07,10
-1.0845e-07,8
-1.0844e-07,12
-1.0843e-07,9
-1.0842e-07,9
-1.0841e-07,11
-1.084e-07,8
-1.0839e-07,7
-1.0838e-07,7
-1.0837e-07,8
-1.0836e-07,11
-1.0835e-07,8
-1.0834e-07,13
-1.0833e-07,14
-1.0832e-07,13
-1.0831e-07,16
-1.083e-07,25
-1.0829e-07,21
-1.0828e-07,19
-1.0827e-07,20
-1.0826e-07,17
-1.0825e-07,29
-1.0824e-07,23
-1.0823e-07,24
-1.0822e-07,17
-1.0821e-07,40
-1.082e-07,31
-1.0819e-07,36
-1.0818e-07,26
-1.0817e-07,29
-1.0816e-07,37
-1.0815e-07,48
-1.0814e-07,36
-1.0813e-07,47
-1.0812e-07,47
-1.0811e-07,35
-1.081e-07,33
-1.0809e-07,32
-1.0808e-07,50
-1.0807e-07,57
-1.0806e-07,46
-1.0805e-07,50
-1.0804e-07,59
-1.0803e-07,56
-1.0802e-07,55
-1.0801e-07,60
-1.08e-07,68
-1.0799e-07,53
-1.0798e-07,62
-1.0797e-07,75
-1.0796e-07,72
-1.0795e-07,88
-1.0794e-07,78
-1.0793e-07,93
-1.0792e-07,89
-1.0791e-07,78
-1.079e-07,91
-1.0789e-07,104
-1.0788e-07,103
-1.0787e-07,104
-1.0786e-07,114
-1.0785e-07,99
-1.0784e-07,102
-1.0783e-07,100
-1.0782e-07,119
-1.0781e-07,127
-1.078e-07,106
-1.0779e-07,110
-1.0778e-07,113
-1.0777e-07,128
-1.0776e-07,133
-1.0775e-07,136
-1.0774e-07,107
-1.0773e-07,124
-1.0772e-07,124
-1.0771e-07,129
-1.077e-07,137
-1.0769e-07,123
-1.0768e-07,115
-1.0767e-07,124
-1.0766e-07,121
-1.0765e-07,127
-1.0764e-07,138
-1.0763e-07,123
-1.0762e-07,114
-1.0761e-07,144
-1.076e-07,144
-1.0759e-07,131
-1.0758e-07,123
-1.0757e-07,133
-1.0756e-07,129
-1.0755e-07,161
-1.0754e-07,150
-1.0753e-07,129
-1.0752e-07,181
-1.0751e-07,170
-1.075e-07,148
-1.0749e-07,173
-1.0748e-07,182
-1.0747e-07,186
-1.0746e-07,164
-1.0745e-07,195
-1.0744e-07,185
-1.0743e-07,176
-1.0742e-07,210
-1.0741e-07,212
-1.074e-07,186
-1.0739e-07,174
-1.0738e-07,185
-1.0737e-07,174
-1.0736e-07,160
-1.0735e-07,174
-1.0734e-07,151
-1.0733e-07,126
-1.0732e-07,88
-1.0731e-07,92
-1.073e-07,76
-1.0729e-07,40
-1.0728e-07,27
-1.0727e-07,25
-1.0726e-07,17
-1.0725e-07,12
-1.0724e-07,6
-1.0723e-07,0
-1.0722e-07,1
-1.0721e-07,0
-1.072e-07,0
-1.0719e-07,0
-1.0718e-07,0
-1.0717e-07,0


==> wtf_1_gate0/wtf--00002.csv <==
LECROYSDA830Zi-Br&,75378,Histogram
Segments,1,SegmentSize,321
Segment,TrigTime,TimeSinceSegment1
#1,05-Apr-2021 11:40:26,0                 
Time,Ampl
-1.0995e-07,4
-1.0994e-07,1
-1.0993e-07,4
-1.0992e-07,3
-1.0991e-07,3
-1.099e-07,1
-1.0989e-07,1
-1.0988e-07,1
-1.0987e-07,2
-1.0986e-07,2
-1.0985e-07,4
-1.0984e-07,3
-1.0983e-07,4
-1.0982e-07,5
-1.0981e-07,4
-1.098e-07,10
-1.0979e-07,5
-1.0978e-07,1
-1.0977e-07,9
-1.0976e-07,6
-1.0975e-07,15
-1.0974e-07,12
-1.0973e-07,16
-1.0972e-07,15
-1.0971e-07,19
-1.097e-07,24
-1.0969e-07,33
-1.0968e-07,35
-1.0967e-07,40
-1.0966e-07,39
-1.0965e-07,51
-1.0964e-07,63
-1.0963e-07,69
-1.0962e-07,75
-1.0961e-07,100
-1.096e-07,110
-1.0959e-07,140
-1.0958e-07,170
-1.0957e-07,213
-1.0956e-07,227
-1.0955e-07,242
-1.0954e-07,309
-1.0953e-07,316
-1.0952e-07,364
-1.0951e-07,426
-1.095e-07,440
-1.0949e-07,512
-1.0948e-07,500
-1.0947e-07,563
-1.0946e-07,568
-1.0945e-07,616
-1.0944e-07,594
-1.0943e-07,571
-1.0942e-07,532
-1.0941e-07,551
-1.094e-07,512
-1.0939e-07,472
-1.0938e-07,410
-1.0937e-07,344
-1.0936e-07,337
-1.0935e-07,265
-1.0934e-07,233
-1.0933e-07,215
-1.0932e-07,176
-1.0931e-07,144
-1.093e-07,89
-1.0929e-07,66
-1.0928e-07,56
-1.0927e-07,40
-1.0926e-07,24
-1.0925e-07,18
-1.0924e-07,19
-1.0923e-07,11
-1.0922e-07,10
-1.0921e-07,7
-1.092e-07,3
-1.0919e-07,4
-1.0918e-07,2
-1.0917e-07,2
-1.0916e-07,0
-1.0915e-07,1
-1.0914e-07,2
-1.0913e-07,0
-1.0912e-07,1
-1.0911e-07,1
-1.091e-07,0
-1.0909e-07,2
-1.0908e-07,2
-1.0907e-07,2
-1.0906e-07,1
-1.0905e-07,1
-1.0904e-07,0
-1.0903e-07,0
-1.0902e-07,1
-1.0901e-07,0
-1.09e-07,0
-1.0899e-07,1
-1.0898e-07,0
-1.0897e-07,0
-1.0896e-07,0
-1.0895e-07,0
-1.0894e-07,0
-1.0893e-07,0
-1.0892e-07,0
-1.0891e-07,1
-1.089e-07,0
-1.0889e-07,0
-1.0888e-07,0
-1.0887e-07,1
-1.0886e-07,0
-1.0885e-07,0
-1.0884e-07,0
-1.0883e-07,0
-1.0882e-07,0
-1.0881e-07,0
-1.088e-07,0
-1.0879e-07,0
-1.0878e-07,0
-1.0877e-07,0
-1.0876e-07,0
-1.0875e-07,0
-1.0874e-07,0
-1.0873e-07,0
-1.0872e-07,0
-1.0871e-07,0
-1.087e-07,0
-1.0869e-07,0
-1.0868e-07,0
-1.0867e-07,0
-1.0866e-07,0
-1.0865e-07,0
-1.0864e-07,0
-1.0863e-07,0
-1.0862e-07,0
-1.0861e-07,0
-1.086e-07,0
-1.0859e-07,0
-1.0858e-07,0
-1.0857e-07,0
-1.0856e-07,0
-1.0855e-07,0
-1.0854e-07,0
-1.0853e-07,0
-1.0852e-07,0
-1.0851e-07,0
-1.085e-07,0
-1.0849e-07,0
-1.0848e-07,0
-1.0847e-07,0
-1.0846e-07,0
-1.0845e-07,0
-1.0844e-07,0
-1.0843e-07,0
-1.0842e-07,0
-1.0841e-07,0
-1.084e-07,0
-1.0839e-07,0
-1.0838e-07,0
-1.0837e-07,0
-1.0836e-07,0
-1.0835e-07,0
-1.0834e-07,0
-1.0833e-07,0
-1.0832e-07,0
-1.0831e-07,0
-1.083e-07,0
-1.0829e-07,0
-1.0828e-07,0
-1.0827e-07,0
-1.0826e-07,0
-1.0825e-07,0
-1.0824e-07,0
-1.0823e-07,0
-1.0822e-07,0
-1.0821e-07,0
-1.082e-07,0
-1.0819e-07,0
-1.0818e-07,0
-1.0817e-07,0
-1.0816e-07,0
-1.0815e-07,0
-1.0814e-07,0
-1.0813e-07,0
-1.0812e-07,0
-1.0811e-07,0
-1.081e-07,0
-1.0809e-07,0
-1.0808e-07,0
-1.0807e-07,0
-1.0806e-07,0
-1.0805e-07,0
-1.0804e-07,0
-1.0803e-07,0
-1.0802e-07,0
-1.0801e-07,0
-1.08e-07,0
-1.0799e-07,0
-1.0798e-07,0
-1.0797e-07,0
-1.0796e-07,0
-1.0795e-07,0
-1.0794e-07,0
-1.0793e-07,0
-1.0792e-07,0
-1.0791e-07,0
-1.079e-07,0
-1.0789e-07,0
-1.0788e-07,0
-1.0787e-07,0
-1.0786e-07,0
-1.0785e-07,0
-1.0784e-07,0
-1.0783e-07,0
-1.0782e-07,0
-1.0781e-07,0
-1.078e-07,0
-1.0779e-07,0
-1.0778e-07,1
-1.0777e-07,0
-1.0776e-07,1
-1.0775e-07,0
-1.0774e-07,1
-1.0773e-07,0
-1.0772e-07,1
-1.0771e-07,0
-1.077e-07,0
-1.0769e-07,2
-1.0768e-07,1
-1.0767e-07,1
-1.0766e-07,2
-1.0765e-07,2
-1.0764e-07,6
-1.0763e-07,3
-1.0762e-07,2
-1.0761e-07,3
-1.076e-07,3
-1.0759e-07,2
-1.0758e-07,2
-1.0757e-07,12
-1.0756e-07,4
-1.0755e-07,2
-1.0754e-07,4
-1.0753e-07,6
-1.0752e-07,3
-1.0751e-07,1
-1.075e-07,9
-1.0749e-07,7
-1.0748e-07,8
-1.0747e-07,5
-1.0746e-07,6
-1.0745e-07,10
-1.0744e-07,3
-1.0743e-07,4
-1.0742e-07,7
-1.0741e-07,14
-1.074e-07,8
-1.0739e-07,8
-1.0738e-07,17
-1.0737e-07,12
-1.0736e-07,13
-1.0735e-07,16
-1.0734e-07,18
-1.0733e-07,24
-1.0732e-07,26
-1.0731e-07,28
-1.073e-07,38
-1.0729e-07,35
-1.0728e-07,52
-1.0727e-07,47
-1.0726e-07,80
-1.0725e-07,59
-1.0724e-07,52
-1.0723e-07,55
-1.0722e-07,53
-1.0721e-07,52
-1.072e-07,43
-1.0719e-07,33
-1.0718e-07,23
-1.0717e-07,24
-1.0716e-07,8
-1.0715e-07,9
-1.0714e-07,8
-1.0713e-07,5
-1.0712e-07,4
-1.0711e-07,1
-1.071e-07,0
-1.0709e-07,0
-1.0708e-07,0
-1.0707e-07,0
-1.0706e-07,0
-1.0705e-07,0
-1.0704e-07,0
-1.0703e-07,0
-1.0702e-07,0
-1.0701e-07,0
-1.07e-07,0
-1.0699e-07,0
-1.0698e-07,0
-1.0697e-07,0
-1.0696e-07,0
-1.0695e-07,0
-1.0694e-07,0
-1.0693e-07,0
-1.0692e-07,0
-1.0691e-07,0
-1.069e-07,0
-1.0689e-07,0
-1.0688e-07,0
-1.0687e-07,0
-1.0686e-07,0
-1.0685e-07,0
-1.0684e-07,0
-1.0683e-07,0
-1.0682e-07,0
-1.0681e-07,0
-1.068e-07,0
-1.0679e-07,0
-1.0678e-07,0
-1.0677e-07,0
-1.0676e-07,0
-1.0675e-07,0

